Improved Rate-versus-Distance Upper Bounds for LDPC Codes

LDPC codes play a vital role in coding theory and practical error correction. A central problem in this direction is to understand their rate--distance tradeoff. In this paper, we develop a local-growth argument for estimating ball sizes in the coset graphs of LDPC codes. Rather than estimating coset balls directly, we use a local-growth analysis to bound the coset-weight generating function of linear spaces spanned by low-weight vectors. This approach sharpens the previous ball-size estimates of Iceland and Samorodnitsky. Combined with a general method of Friedman and Tillich that relates balls in coset graphs to sizes of error-correcting codes, it further improves the upper bounds on the rate of LDPC codes for a significant range of relative distances.

==> data.csv <==
delta,rho,rate_our_w3,rate_iceland_w3,ball_our_w3,ball_iceland_w3
1e-05,1e-05,0.6666666666666666,0.6666666666666666,0.0001805231387468253,0.00018052321088280631
0.000209992,0.000209992,0.6666666666666666,0.6666666666666666,0.0028684106135795006,0.002868442433718614
0.000409984,0.000409984,0.6666666666666666,0.6666666666666666,0.005204317309139046,0.005204438641108191
0.000609976,0.000609976,0.6666666666666666,0.6666666666666666,0.0073931129256153555,0.007393381591078456
0.000809968,0.000809968,0.6666666666666666,0.6666666666666666,0.009485363763403767,0.009485837641949822
0.00100996,0.00100996,0.6666666666666666,0.6666666666666666,0.011505457616897884,0.011506194646129248
0.001209952,0.001209952,0.6666666666666666,0.6666666666666666,0.013467864334167641,0.01346892250978866
0.001409944,0.001409944,0.6666666666666666,0.6666666666666666,0.015382187273426877,0.01538362464933207
0.001609936,0.001609936,0.6666666666666666,0.6666666666666666,0.01725527214504747,0.017257146833410765
0.001809928,0.001809928,0.6666666666666666,0.6666666666666666,0.01909224839840399,0.019094618569767508
0.00200992,0.00200992,0.6666666666666666,0.6666666666666666,0.0208971039203303,0.02090002780369349
0.002209912,0.002209912,0.6666666666666666,0.6666666666666666,0.02267302852527173,0.022676564408180742
0.002409904,0.002409904,0.6666666666666666,0.6666666666666666,0.024422632028904413,0.024426838257541845
0.002609896,0.002609896,0.6666666666666666,0.6666666666666666,0.0261480894185471,0.026153024397821314
0.002809888,0.002809888,0.6666666666666666,0.6666666666666666,0.027851241263170665,0.027856963456805963
0.00300988,0.00300988,0.6666666666666666,0.6666666666666666,0.02953366539320385,0.02954023332383068
0.003209872,0.003209872,0.6666666666666666,0.6666666666666666,0.031196729446920955,0.03120420169616576
0.003409864,0.003409864,0.6666666666666666,0.6666666666666666,0.03284163027200192,0.03285006548057807
0.003609856,0.003609856,0.6666666666666666,0.6666666666666666,0.0344694240528957,0.034478880920693906
0.003809848,0.003809848,0.6666666666666666,0.6666666666666666,0.036081049742323706,0.036091587028502826
0.00400984,0.00400984,0.6666666666666666,0.6666666666666666,0.03767734756002618,0.03768902408310433
0.004209831999999999,0.004209831999999999,0.6666666666666666,0.6666666666666666,0.03925907379240657,0.03927194843035248
0.004409824,0.004409824,0.6666666666666666,0.6666666666666666,0.04082691277399865,0.04084104446432267
0.004609815999999999,0.004609815999999999,0.6666666666666666,0.6666666666666666,0.04238148669129595,0.04239693443114205
0.004809808,0.004809808,0.6666666666666666,0.6666666666666666,0.04392336368232419,0.043940186528561645
0.005009799999999999,0.005009799999999999,0.6666666666666666,0.6666666666666666,0.04545306458696059,0.04547132165627578
0.0052097919999999995,0.0052097919999999995,0.6666666666666666,0.6666666666666666,0.0469710686177938,0.04699081908678251
0.005409783999999999,0.005409783999999999,0.6666666666666666,0.6666666666666666,0.048477818159053276,0.04849912126431319
0.0056097759999999995,0.0056097759999999995,0.6666666666666666,0.6666666666666666,0.04997372285502416,0.049996637893247195
0.005809767999999999,0.005809767999999999,0.6666666666666666,0.6666666666666666,0.05145916311477503,0.05148374944284017
0.006009759999999999,0.006009759999999999,0.6666666666666666,0.6666666666666666,0.05293449313379414,0.052960810168860326
0.006209751999999999,0.006209751999999999,0.6666666666666666,0.6666666666666666,0.054400043513010844,0.05442815073261034
0.006409743999999999,0.006409743999999999,0.6666666666666666,0.6666666666666666,0.055856123540111165,0.05588608048224246
0.006609736,0.006609736,0.6666666666666666,0.6666666666666666,0.05730302318588559,0.057334889449107335
0.006809727999999999,0.006809727999999999,0.6666666666666666,0.6666666666666666,0.05874101485876544,0.05877485010228999
0.00700972,0.00700972,0.6666666666666666,0.6666666666666666,0.060170354953087625,0.060206218896874907
0.007209711999999999,0.007209711999999999,0.6666666666666666,0.6666666666666666,0.061591285220540505,0.06162923764539217
0.007409704,0.007409704,0.6666666666666666,0.6666666666666666,0.06300403398933394,0.06304413473698786
0.007609695999999999,0.007609695999999999,0.6666666666666666,0.6666666666666666,0.06440881725166098,0.06445112622488539
0.0078096879999999995,0.0078096879999999995,0.6666666666666666,0.6666666666666666,0.06580583963677028,0.06585041679945869
0.00800968,0.00800968,0.6666666666666666,0.6666666666666666,0.06719529528430644,0.06724220066157267
0.008209672,0.008209672,0.6666666666666666,0.6666666666666666,0.0685773686303777,0.06862666230865076
0.008409663999999999,0.008409663999999999,0.6666666666666666,0.6666666666666666,0.06995223511698768,0.07000397724410715
0.008609655999999999,0.008609655999999999,0.6666666666666666,0.6666666666666666,0.07132006183394878,0.07137431261926033
0.008809648,0.008809648,0.6666666666666666,0.6666666666666666,0.07268100810112384,0.07273782781557493
0.00900964,0.00900964,0.6666666666666666,0.6666666666666666,0.0740352259977734,0.07409467497400908
0.009209631999999999,0.009209631999999999,0.6666666666666666,0.6666666666666666,0.07538286084488126,0.0754449994773406
0.009409623999999998,0.009409623999999998,0.6666666666666666,0.6666666666666666,0.07672405164556756,0.07678894039057946
0.009609616,0.009609616,0.6666666666666666,0.6666666666666666,0.07805893148804435,0.07812663086392452
0.009809608,0.009809608,0.6666666666666666,0.6666666666666666,0.07938762791501444,0.07945819850216186
0.010009599999999999,0.010009599999999999,0.6666666666666666,0.6666666666666666,0.08071026326293443,0.0807837657039283
0.010209592,0.010209592,0.6666666666666666,0.6666666666666666,0.08202695497415503,0.0821034499738519
0.010409584,0.010409584,0.6666666666666666,0.6666666666666666,0.08333781588459485,0.08341736421022614
0.010609575999999999,0.010609575999999999,0.6666666666666666,0.6666666666666666,0.08464295448930048,0.08472561697056957
0.010809567999999999,0.010809567999999999,0.6666666666666666,0.6666666666666666,0.08594247518797606,0.08602831271715658
0.01100956,0.01100956,0.6666666666666666,0.6666666666666666,0.08723647851233785,0.08732555204437116
0.011209552,0.011209552,0.6666666666666666,0.6666666666666666,0.08852506133694317,0.08861743188953693
0.011409543999999999,0.011409543999999999,0.6666666666666666,0.6666666666666666,0.08980831707497047,0.08990404572869654
0.011609535999999998,0.011609535999999998,0.6666666666666666,0.6666666666666666,0.09108633586026788,0.09118548375866128
0.011809528,0.011809528,0.6666666666666666,0.6666666666666666,0.09235920471685505,0.0924618330665126
0.01200952,0.01200952,0.6666666666666666,0.6666666666666666,0.09362700771693945,0.09373317778761868
0.012209511999999999,0.012209511999999999,0.6666666666666666,0.6666666666666666,0.09488982612840527,0.09499959925312373
0.012409503999999998,0.012409503999999998,0.6666666666666666,0.6666666666666666,0.09614773855263589,0.09626117612777067
0.012609496,0.012609496,0.6666666666666666,0.6666666666666666,0.09740082105345041,0.09751798453883734
0.012809487999999999,0.012809487999999999,0.6666666666666666,0.6666666666666666,0.09864914727785751,0.09877009819689146
0.013009479999999999,0.013009479999999999,0.6666666666666666,0.6666666666666666,0.09989278856926767,0.10001758850900243
0.013209472,0.013209472,0.6666666666666666,0.6666666666666666,0.10113181407374129,0.10126052468498971
0.013409464,0.013409464,0.6666666666666666,0.6666666666666666,0.1023662908398019,0.10249897383723654
0.013609455999999999,0.013609455999999999,0.6666666666666666,0.6666666666666666,0.10359628391229339,0.10373300107454708
0.013809447999999998,0.013809447999999998,0.6666666666666666,0.6666666666666666,0.1048218564207189,0.1049626695904857
0.01400944,0.01400944,0.6666666666666666,0.6666666666666666,0.10604306966246216,0.10618804074659845
0.014209432,0.014209432,0.6666666666666666,0.6666666666666666,0.10725998318125504,0.107409174150881
0.014409423999999999,0.014409423999999999,0.6666666666666666,0.6666666666666666,0.10847265484122748,0.10862612773182825
0.014609415999999998,0.014609415999999998,0.6666666666666666,0.6666666666666666,0.10968114089684489,0.10983895780837283
0.014809408,0.014809408,0.6666666666666666,0.6666666666666666,0.1108854960590164,0.11104771915599276
0.015009399999999999,0.015009399999999999,0.6666666666666666,0.6666666666666666,0.11208577355763025,0.11225246506924746
0.015209391999999999,0.015209391999999999,0.6666666666666666,0.6666666666666666,0.11328202520075706,0.11345324742098102
0.015409383999999998,0.015409383999999998,0.6666666666666666,0.6666666666666666,0.1144743014307373,0.11465011671841038
0.015609376,0.015609376,0.6666666666666666,0.6666666666666666,0.11566265137735793,0.11584312215630133
0.015809367999999997,0.015809367999999997,0.6666666666666666,0.6666666666666666,0.11684712290830208,0.11703231166741937
0.01600936,0.01600936,0.6666666666666666,0.6666666666666666,0.11802776267704695,0.11821773197042705
0.016209352,0.016209352,0.6666666666666666,0.6666666666666666,0.11920461616836649,0.11939942861538745
0.016409344,0.016409344,0.6666666666666666,0.6666666666666666,0.12037772774158946,0.12057744602702192
0.016609336,0.016609336,0.6666666666666666,0.6666666666666666,0.12154714067174743,0.12175182754585882
0.016809328,0.016809328,0.6666666666666666,0.6666666666666666,0.12271289718874123,0.12292261546739987
0.017009319999999998,0.017009319999999998,0.6666666666666666,0.6666666666666666,0.12387503851464263,0.12408985107942212
0.017209311999999997,0.017209311999999997,0.6666666666666666,0.6666666666666666,0.1250336048992422,0.12525357469752615
0.017409304,0.017409304,0.6666666666666666,0.6666666666666666,0.12618863565394395,0.1264138256990308
0.017609296,0.017609296,0.6666666666666666,0.6666666666666666,0.12734016918410246,0.12757064255531048
0.017809288,0.017809288,0.6666666666666666,0.6666666666666666,0.12848824301989076,0.1287240628626636
0.01800928,0.01800928,0.6666666666666666,0.6666666666666666,0.12963289384578197,0.129874123371794
0.018209272,0.018209272,0.6666666666666666,0.6666666666666666,0.13077415752872035,0.13102086001598243
0.018409263999999998,0.018409263999999998,0.6666666666666666,0.6666666666666666,0.1319120691450554,0.132164307938021
0.018609255999999998,0.018609255999999998,0.6666666666666666,0.6666666666666666,0.13304666300630497,0.1333045015159764
0.018809247999999997,0.018809247999999997,0.6666666666666666,0.6666666666666666,0.13417797268381082,0.1344414743878456
0.01900924,0.01900924,0.6666666666666666,0.6666666666666666,0.1353060310323458,0.13557525947516336
0.019209232,0.019209232,0.6666666666666666,0.6666666666666666,0.13643087021272676,0.1367058890056155
0.019409224,0.019409224,0.6666666666666666,0.6666666666666666,0.13755252171348648,0.1378333945347107
0.019609216,0.019609216,0.6666666666666666,0.6666666666666666,0.13867101637165147,0.138957806966559
0.019809208,0.019809208,0.6666666666666666,0.6666666666666666,0.13978638439267282,0.14007915657380252
0.020009199999999998,0.020009199999999998,0.6666666666666666,0.6666666666666666,0.14089865536955137,0.14119747301674085
0.020209191999999997,0.020209191999999997,0.6666666666666666,0.6666666666666666,0.14200785830119872,0.14231278536169267
0.020409184,0.020409184,0.6666666666666666,0.6666666666666666,0.1431140216100711,0.14342512209862956
0.020609176,0.020609176,0.6666666666666666,0.6666666666666666,0.1442171731591119,0.1445345111581186
0.020809168,0.020809168,0.6666666666666666,0.6666666666666666,0.14531734026803678,0.14564097992760827
0.02100916,0.02100916,0.6666666666666666,0.6666666666666666,0.14641454972899262,0.14674455526708696
0.021209152,0.021209152,0.6666666666666666,0.6666666666666666,0.14750882782161961,0.1478452635241461
0.021409143999999998,0.021409143999999998,0.6666666666666666,0.6666666666666666,0.1486002003275463,0.1489431305484743
0.021609135999999998,0.021609135999999998,0.6666666666666666,0.6666666666666666,0.14968869254434156,0.15003818170581093
0.021809127999999997,0.021809127999999997,0.6666666666666666,0.6666666666666666,0.1507743292989514,0.15113044189138208
0.02200912,0.02200912,0.6666666666666666,0.6666666666666666,0.15185713496064174,0.15221993554284408
0.022209112,0.022209112,0.6666666666666666,0.6666666666666666,0.15293713345347143,0.15330668665275662
0.022409104,0.022409104,0.6666666666666666,0.6666666666666666,0.1540143482683155,0.1543907187806065
0.022609096,0.022609096,0.6666666666666666,0.6666666666666666,0.1550888024744597,0.15547205506440168
0.022809087999999998,0.022809087999999998,0.6666666666666666,0.6666666666666666,0.15616051873078385,0.156550718231856
0.023009079999999998,0.023009079999999998,0.6666666666666666,0.6666666666666666,0.15722951929655418,0.15762673061118074
0.023209071999999997,0.023209071999999997,0.6666666666666666,0.6666666666666666,0.158295826041839,0.15870011414150104
0.023409064,0.023409064,0.6666666666666666,0.6666666666666666,0.1593594604575667,0.15977089038291403
0.023609056,0.023609056,0.6666666666666666,0.6666666666666666,0.16042044366523892,0.16083908052620235
0.023809048,0.023809048,0.6666666666666666,0.6666666666666666,0.16147879642631513,0.16190470540221874
0.02400904,0.02400904,0.6666666666666666,0.6666666666666666,0.16253453915128172,0.16296778549095572
0.024209032,0.024209032,0.6666666666666666,0.6666666666666666,0.16358769190841907,0.16402834093031257
0.024409023999999998,0.024409023999999998,0.6666666666666666,0.6666666666666666,0.1646382744322785,0.1650863915245725
0.024609015999999997,0.024609015999999997,0.6666666666666666,0.6666666666666666,0.16568630613188157,0.1661419567526028
0.024809007999999997,0.024809007999999997,0.6666666666666666,0.6666666666666666,0.16673180609865312,0.1671950557757874
0.025009,0.025009,0.6666666666666666,0.6666666666666666,0.16777479311409788,0.168245707445704
0.025208992,0.025208992,0.6666666666666666,0.6666666666666666,0.16881528565723217,0.1692939303115561
0.025408984,0.025408984,0.6666666666666666,0.6666666666666666,0.16985330191177897,0.17033974262736856
0.025608976,0.025608976,0.6666666666666666,0.6666666666666666,0.17088885977313742,0.1713831623589565
0.025808967999999998,0.025808967999999998,0.6666666666666666,0.6666666666666666,0.1719219768551335,0.17242420719067722
0.026008959999999998,0.026008959999999998,0.6666666666666666,0.6666666666666666,0.1729526704965625,0.17346289453197233
0.026208951999999997,0.026208951999999997,0.6666666666666666,0.6666666666666666,0.1739809577675291,0.17449924152370858
0.026408944,0.026408944,0.6666666666666666,0.6666666666666666,0.1750068554755953,0.17553326504432504
0.026608936,0.026608936,0.6666666666666666,0.6666666666666666,0.17603038017174072,0.17656498171579507
0.026808928,0.026808928,0.6666666666666666,0.6666666666666666,0.1770515481561447,0.17759440790940728
0.02700892,0.02700892,0.6666666666666666,0.6666666666666666,0.17807037548379517,0.1786215597513759
0.027208912,0.027208912,0.6666666666666666,0.6666666666666666,0.1790868779699319,0.17964645312828334
0.027408903999999998,0.027408903999999998,0.6666666666666666,0.6666666666666666,0.18010107119532937,0.18066910369236389
0.027608895999999997,0.027608895999999997,0.6666666666666666,0.6666666666666666,0.18111297051142544,0.1816895268666323
0.027808887999999997,0.027808887999999997,0.6666666666666666,0.6666666666666666,0.1821225910453017,0.18270773784986458
0.02800888,0.02800888,0.6666666666666666,0.6666666666666666,0.1831299477045202,0.18372375162143495
0.028208872,0.028208872,0.6666666666666666,0.6666666666666666,0.18413505518182197,0.18473758294601472
0.028408864,0.028408864,0.6666666666666666,0.6666666666666666,0.18513792795969278,0.18574924637813806
0.028608856,0.028608856,0.6666666666666666,0.6666666666666666,0.1861385803147999,0.18675875626663924
0.028808847999999998,0.028808847999999998,0.6666666666666666,0.6666666666666666,0.1871370263223047,0.1877661267589653
0.029008839999999998,0.029008839999999998,0.6666666666666666,0.6666666666666666,0.1881332798600557,0.18877137180536985
0.029208831999999997,0.029208831999999997,0.6666666666666666,0.6666666666666666,0.18912735461266622,0.18977450516299024
0.029408824,0.029408824,0.6666666666666666,0.6666666666666666,0.19011926407547974,0.19077554039981368
0.029608816,0.029608816,0.6666666666666666,0.6666666666666666,0.1911090215584277,0.19177449089853538
0.029808808,0.029808808,0.6666666666666666,0.6666666666666666,0.19209664018978329,0.19277136986031224
0.0300088,0.0300088,0.6666666666666666,0.6666666666666666,0.19308213291981394,0.1937661903084159
0.030208791999999998,0.030208791999999998,0.6666666666666666,0.6666666666666666,0.19406551252433707,0.19475896509178853
0.030408783999999998,0.030408783999999998,0.6666666666666666,0.6666666666666666,0.19504679160818106,0.19574970688850438
0.030608775999999997,0.030608775999999997,0.6666666666666666,0.6666666666666666,0.19602598260855553,0.19673842820913995
0.030808767999999997,0.030808767999999997,0.6666666666666666,0.6666666666666666,0.1970030977983334,0.19772514140005665
0.03100876,0.03100876,0.6666666666666666,0.6666666666666666,0.19797814928924784,0.198709858646598
0.031208752,0.031208752,0.6666666666666666,0.6666666666666666,0.19895114903500646,0.1996925919762037
0.031408744,0.031408744,0.6666666666666666,0.6666666666666666,0.19992210883432618,0.2006733532614451
0.031608736,0.031608736,0.6666666666666666,0.6666666666666666,0.20089104033388983,0.2016521542229824
0.031808728,0.031808728,0.6666666666666666,0.6666666666666666,0.20185795503122922,0.20262900643244722
0.032008720000000004,0.032008720000000004,0.6666666666666666,0.6666666666666666,0.2028228642775346,0.20360392131525284
0.032208712,0.032208712,0.6666666666666666,0.6666666666666666,0.20378577928039432,0.2045769101533342
0.032408704,0.032408704,0.6666666666666666,0.6666666666666666,0.20474671110646653,0.2055479840878197
0.032608696,0.032608696,0.6666666666666666,0.6666666666666666,0.2057056706840848,0.2065171541216368
0.032808688,0.032808688,0.6666666666666666,0.6666666666666666,0.20666266880579964,0.20748443112205459
0.03300868,0.03300868,0.6666666666666666,0.6666666666666666,0.2076177161308584,0.20844982582316307
0.033208672,0.033208672,0.6666666666666666,0.6666666666666666,0.20857082318762477,0.20941334882829374
0.033408664000000005,0.033408664000000005,0.6666666666666666,0.6666666666666666,0.20952200037594,0.2103750106123807
0.033608656,0.033608656,0.6666666666666666,0.6666666666666666,0.2104712579694279,0.21133482152426586
0.033808648000000004,0.033808648000000004,0.6666666666666666,0.6666666666666666,0.21141860611774446,0.21229279178894878
0.03400864,0.03400864,0.6666666666666666,0.6666666666666666,0.21236405484877455,0.21324893150978427
0.034208632,0.034208632,0.6666666666666666,0.6666666666666666,0.21330761407077709,0.214203250670627
0.034408624,0.034408624,0.6666666666666666,0.6666666666666666,0.21424929357447933,0.21515575913792678
0.034608616,0.034608616,0.6666666666666666,0.6666666666666666,0.21518910303512362,0.21610646666277503
0.034808608000000005,0.034808608000000005,0.6666666666666666,0.6666666666666666,0.21612705201446542,0.2170553828829037
0.0350086,0.0350086,0.6666666666666666,0.6666666666666666,0.21706314996272671,0.21800251732463816
0.035208592000000004,0.035208592000000004,0.6666666666666666,0.6666666666666666,0.21799740622050395,0.21894787940480634
0.035408584,0.035408584,0.6666666666666666,0.6666666666666666,0.21892983002063288,0.21989147843260315
0.035608576,0.035608576,0.6666666666666666,0.6666666666666666,0.21986043049001108,0.22083332361141375
0.035808568,0.035808568,0.6666666666666666,0.6666666666666666,0.22078921665138,0.22177342404059558
0.03600856,0.03600856,0.6666666666666666,0.6666666666666666,0.22171619742506682,0.22271178871722053
0.036208552000000005,0.036208552000000005,0.6666666666666666,0.6666666666666666,0.22264138163068728,0.22364842653777833
0.036408544,0.036408544,0.6666666666666666,0.6666666666666666,0.22356477798881152,0.2245833462998425
0.036608536000000004,0.036608536000000004,0.6666666666666666,0.6666666666666666,0.22448639512259322,0.22551655670369994
0.036808528,0.036808528,0.6666666666666666,0.6666666666666666,0.22540624155936262,0.22644806635394357
0.03700852,0.03700852,0.6666666666666666,0.6666666666666666,0.2263243257321853,0.22737788376103263
0.037208512,0.037208512,0.6666666666666666,0.6666666666666666,0.22724065598138743,0.2283060173428169
0.037408504,0.037408504,0.6666666666666666,0.6666666666666666,0.22815524055604755,0.22923247542603015
0.037608496,0.037608496,0.6666666666666666,0.6666666666666666,0.22906808761545733,0.23015726624774968
0.037808488,0.037808488,0.6666666666666666,0.6666666666666666,0.2299792052305505,0.23108039795682703
0.038008480000000004,0.038008480000000004,0.6666666666666666,0.6666666666666666,0.23088860138530182,0.23200187861528604
0.038208472,0.038208472,0.6666666666666666,0.6666666666666666,0.23179628397809682,0.2329217161996936
0.038408464,0.038408464,0.6666666666666666,0.6666666666666666,0.23270226082307244,0.2338399186025005
0.038608456,0.038608456,0.6666666666666666,0.6666666666666666,0.23360653965142986,0.2347564936333546
0.038808448,0.038808448,0.6666666666666666,0.6666666666666666,0.23450912811272062,0.2356714490203866
0.03900844,0.03900844,0.6666666666666666,0.6666666666666666,0.23541003377610503,0.23658479241146985
0.039208432,0.039208432,0.6666666666666666,0.6666666666666666,0.23630926413158654,0.23749653137545407
0.039408424000000004,0.039408424000000004,0.6666666666666666,0.6666666666666666,0.23720682659121894,0.2384066734033733
0.039608416,0.039608416,0.6666666666666666,0.6666666666666666,0.2381027284902904,0.2393152259096305
0.039808408,0.039808408,0.6666666666666666,0.6666666666666666,0.2389969770884835,0.24022219623315727
0.0400084,0.0400084,0.6666666666666666,0.6666666666666666,0.23988957957101104,0.24112759163855024
0.040208392,0.040208392,0.6666666666666666,0.6666666666666666,0.2407805430497303,0.24203141931718583
0.040408384,0.040408384,0.6666666666666666,0.6666666666666666,0.2416698745642339,0.24293368638831137
0.040608376,0.040608376,0.6666666666666666,0.6666666666666666,0.2425575810829203,0.24383439990011574
0.040808368000000005,0.040808368000000005,0.6666666666666666,0.6666666666666666,0.24344366950404242,0.24473356683077813
0.04100836,0.04100836,0.6666666666666666,0.6666666666666666,0.24432814665673575,0.245631194089497
0.041208352000000004,0.041208352000000004,0.6666666666666666,0.6666666666666666,0.24521101930202654,0.24652728851749822
0.041408344,0.041408344,0.6666666666666666,0.6666666666666666,0.24609229413382044,0.24742185688902413
0.041608336,0.041608336,0.6666666666666666,0.6666666666666666,0.24697197777987218,0.2483149059123035
0.041808328,0.041808328,0.6666666666666666,0.6666666666666666,0.2478500768027361,0.2492064422305023
0.04200832,0.04200832,0.6666666666666666,0.6666666666666666,0.24872659770069896,0.250096472422657
0.042208312000000005,0.042208312000000005,0.6666666666666666,0.6666666666666666,0.24960154690869463,0.25098500300458965
0.042408304,0.042408304,0.6666666666666666,0.6666666666666666,0.2504749307992018,0.25187204042980543
0.042608296000000004,0.042608296000000004,0.6666666666666666,0.6666666666666666,0.25134675568312476,0.25275759109037427
0.042808288,0.042808288,0.6666666666666666,0.6666666666666666,0.2522170278106567,0.2536416613177944
0.04300828,0.04300828,0.6666666666666666,0.6666666666666666,0.25308575337212846,0.25452425738384116
0.043208272,0.043208272,0.6666666666666666,0.6666666666666666,0.25395293849883993,0.25540538550139885
0.043408264,0.043408264,0.6666666666666666,0.6666666666666666,0.25481858926387746,0.2562850518252784
0.043608256,0.043608256,0.6666666666666666,0.6666666666666666,0.2556827116829145,0.257163262453019
0.043808248,0.043808248,0.6666666666666666,0.6666666666666666,0.2565453117149998,0.25804002342567517
0.044008240000000004,0.044008240000000004,0.6666666666666666,0.6666666666666666,0.25740639526332854,0.2589153407285899
0.044208232,0.044208232,0.6666666666666666,0.6666666666666666,0.2582659681760019,0.2597892202921532
0.044408224,0.044408224,0.6666666666666666,0.6666666666666666,0.2591240362467715,0.26066166799254764
0.044608216,0.044608216,0.6666666666666666,0.6666666666666666,0.25998060521577043,0.2615326896524796
0.044808208,0.044808208,0.6666666666666666,0.6666666666666666,0.26083568077023167,0.262402291041898
0.0450082,0.0450082,0.6666666666666666,0.6666666666666666,0.2616892685451938,0.2632704778786997
0.045208192,0.045208192,0.6666666666666666,0.6666666666666666,0.2625413741241932,0.2641372558294232
0.045408184000000004,0.045408184000000004,0.6666666666666666,0.6666666666666666,0.263392003039945,0.2650026305099291
0.045608176,0.045608176,0.6666666666666666,0.6666666666666666,0.2642411607750115,0.26586660748606905
0.045808168,0.045808168,0.6666666666666666,0.6666666666666666,0.2650888527624592,0.26672919227434316
0.04600816,0.04600816,0.6666666666666666,0.6666666666666666,0.265935084386504,0.26759039034254567
0.046208152,0.046208152,0.6666666666666666,0.6666666666666666,0.26677986098314516,0.2684502071103987
0.046408144,0.046408144,0.6666666666666666,0.6666666666666666,0.2676231878407887,0.26930864795017695
0.046608136,0.046608136,0.6666666666666666,0.6666666666666666,0.26846507020085963,0.2701657181873195
0.046808128000000004,0.046808128000000004,0.6666666666666666,0.6666666666666666,0.26930551325840413,0.27102142310103206
0.04700812,0.04700812,0.6666666666666666,0.6666666666666666,0.27014452216268037,0.27187576792487944
0.047208112,0.047208112,0.6666666666666666,0.6666666666666666,0.27098210201774087,0.2727287578473671
0.047408104,0.047408104,0.6666666666666666,0.6666666666666666,0.2718182578830036,0.2735803980125127
0.047608096,0.047608096,0.6666666666666666,0.6666666666666666,0.27265299477381433,0.2744306935204092
0.047808088,0.047808088,0.6666666666666666,0.6666666666666666,0.2734863176619986,0.2752796494277772
0.04800808,0.04800808,0.6666666666666666,0.6666666666666666,0.27431823147640555,0.2761272707485086
0.048208072000000005,0.048208072000000005,0.6666666666666666,0.6666666666666666,0.2751487411034418,0.2769735624542015
0.048408064,0.048408064,0.6666666666666666,0.6666666666666666,0.275977851387597,0.27781852947468555
0.048608056000000004,0.048608056000000004,0.6666666666666666,0.6666666666666666,0.2768055671319605,0.278662176698539
0.048808048,0.048808048,0.6666666666666666,0.6666666666666666,0.27763189309872904,0.27950450897359735
0.04900804,0.04900804,0.6666666666666666,0.6666666666666666,0.2784568340097071,0.2803455311074535
0.049208032,0.049208032,0.6666666666666666,0.6666666666666666,0.2792803945467984,0.28118524786794935
0.049408024,0.049408024,0.6666666666666666,0.6666666666666666,0.28010257935248944,0.28202366398366047
0.049608016,0.049608016,0.6666666666666666,0.6666666666666666,0.28092339303032504,0.2828607841443716
0.049808008,0.049808008,0.6666666666666666,0.6666666666666666,0.281742840145377,0.2836966130015457
0.050008000000000004,0.050008000000000004,0.6666666666666666,0.6666666666666666,0.2825609252247045,0.2845311551687843
0.050207992,0.050207992,0.6666666666666666,0.6666666666666666,0.2833776527578069,0.2853644152222815
0.050407984,0.050407984,0.6666666666666666,0.6666666666666666,0.2841930271970704,0.2861963977012704
0.050607976,0.050607976,0.6666666666666666,0.6666666666666666,0.2850070529582063,0.2870271071084618
0.050807968,0.050807968,0.6666666666666666,0.6666666666666666,0.28581973442068354,0.287856547910477
0.05100796,0.05100796,0.6666666666666666,0.6666666666666666,0.2866310759281534,0.28868472453827343
0.051207952,0.051207952,0.6666666666666666,0.6666666666666666,0.28744108178886807,0.2895116413875628
0.051407944000000004,0.051407944000000004,0.6666666666666666,0.6666666666666666,0.28824975627609273,0.29033730281922426
0.051607936,0.051607936,0.6666666666666666,0.6666666666666666,0.2890571036285109,0.2911617131597097
0.051807928,0.051807928,0.6666666666666666,0.6666666666666666,0.28986312805062375,0.2919848767014431
0.05200792,0.05200792,0.6666666666666666,0.6666666666666666,0.29066783371314303,0.2928067977032148
0.052207912,0.052207912,0.6666666666666666,0.6666666666666666,0.29147122475337806,0.29362748039056835
0.052407904,0.052407904,0.6666666666666666,0.6666666666666666,0.2922733052756169,0.2944469289561815
0.052607896,0.052607896,0.6666666666666666,0.6666666666666666,0.29307407935150165,0.29526514756024264
0.052807888000000004,0.052807888000000004,0.6666666666666666,0.6666666666666666,0.29387355102039747,0.29608214033082025
0.05300788,0.05300788,0.6666666666666666,0.6666666666666666,0.2946717242897571,0.2968979113642269
0.053207872,0.053207872,0.6666666666666666,0.6666666666666666,0.2954686031354788,0.29771246472537866
0.053407864,0.053407864,0.6666666666666666,0.6666666666666666,0.2962641915022597,0.29852580444814814
0.053607856,0.053607856,0.6666666666666666,0.6666666666666666,0.2970584933039433,0.2993379345357125
0.053807848,0.053807848,0.6666666666666666,0.6666666666666666,0.2978515124238619,0.3001488589608964
0.05400784,0.05400784,0.6666666666666666,0.6666666666666666,0.29864325271517433,0.30095858166651007
0.054207832,0.054207832,0.6666666666666666,0.6666666666666666,0.2994337180011981,0.3017671065656816
0.054407824,0.054407824,0.6666666666666666,0.6666666666666666,0.30022291207573715,0.3025744375421854
0.054607816,0.054607816,0.6666666666666666,0.6666666666666666,0.30101083870340395,0.30338057845076466
0.054807808,0.054807808,0.6666666666666666,0.6666666666666666,0.301797501619938,0.3041855331174502
0.0550078,0.0550078,0.6666666666666666,0.6666666666666666,0.3025829045325193,0.30498930533987384
0.055207792,0.055207792,0.6666666666666666,0.6666666666666666,0.3033670511200761,0.30579189888757735
0.055407784,0.055407784,0.6666666666666666,0.6666666666666666,0.3041499450335903,0.30659331750231794
0.055607776,0.055607776,0.6666666666666666,0.6666666666666666,0.30493158989639646,0.30739356489836706
0.055807768,0.055807768,0.6666666666666666,0.6666666666666666,0.3057119893044777,0.3081926447628077
0.056007760000000004,0.056007760000000004,0.6666666666666666,0.6666666666666666,0.3064911468267569,0.3089905607558254
0.056207752,0.056207752,0.6666666666666666,0.6666666666666666,0.30726906600538373,0.3097873165109956
0.056407744,0.056407744,0.6666666666666666,0.6666666666666666,0.3080457503560177,0.31058291563556745
0.056607736,0.056607736,0.6666666666666666,0.6666666666666666,0.30882120336810753,0.31137736171074326
0.056807728,0.056807728,0.6666666666666666,0.6666666666666666,0.30959542850516536,0.31217065829195306
0.05700772,0.05700772,0.6666666666666666,0.6666666666666666,0.31036842920503865,0.31296280890912753
0.057207712,0.057207712,0.6666666666666666,0.6666666666666666,0.3111402088801772,0.31375381706696476
0.057407704000000004,0.057407704000000004,0.6666666666666666,0.6666666666666666,0.3119107709178968,0.31454368624519424
0.057607696,0.057607696,0.6666666666666666,0.6666666666666666,0.3126801186806394,0.3153324198988379
0.057807688,0.057807688,0.6666666666666666,0.6666666666666666,0.3134482555062288,0.3161200214584663
0.05800768,0.05800768,0.6666666666666666,0.6666666666666666,0.31421518470812404,0.3169064943304516
0.058207672,0.058207672,0.6666666666666666,0.6666666666666666,0.3149809095756684,0.31769184189721766
0.058407664,0.058407664,0.6666666666666666,0.6666666666666666,0.31574543337433486,0.31847606751748614
0.058607656,0.058607656,0.6666666666666666,0.6666666666666666,0.31650875934596945,0.3192591745265194
0.058807648000000004,0.058807648000000004,0.6666666666666666,0.6666666666666666,0.3172708907090294,0.32004116623635964
0.05900764,0.05900764,0.6666666666666666,0.6666666666666666,0.31803183065881957,0.3208220459360658
0.059207632,0.059207632,0.6666666666666666,0.6666666666666666,0.318791582367725,0.321601816891946
0.059407624,0.059407624,0.6666666666666666,0.6666666666666666,0.3195501489854402,0.3223804823477881
0.059607616,0.059607616,0.6666666666666666,0.6666666666666666,0.32030753363919606,0.3231580455250861
0.059807608,0.059807608,0.6666666666666666,0.6666666666666666,0.3210637394339826,0.32393450962326403
0.0600076,0.0600076,0.6666666666666666,0.6666666666666666,0.3218187694527699,0.32470987781989663
0.060207592,0.060207592,0.6666666666666666,0.6666666666666666,0.32257262675672493,0.32548415327092745
0.060407584,0.060407584,0.6666666666666666,0.6666666666666666,0.32332531438542694,0.32625733911088384
0.060607576,0.060607576,0.6666666666666666,0.6666666666666666,0.32407683535707804,0.32702943845308835
0.060807568,0.060807568,0.6666666666666666,0.6666666666666666,0.32482719266871285,0.3278004543898688
0.06100756,0.06100756,0.6666666666666666,0.6666666666666666,0.32557638929640453,0.328570389992765
0.061207552,0.061207552,0.6666666666666666,0.6666666666666666,0.32632442819546803,0.32933924831273126
0.061407544,0.061407544,0.6666666666666666,0.6666666666666666,0.32707131230066067,0.33010703238033917
0.061607536,0.061607536,0.6666666666666666,0.6666666666666666,0.32781704452638066,0.33087374520597534
0.061807528,0.061807528,0.6666666666666666,0.6666666666666666,0.3285616277668625,0.33163938978003704
0.06200752,0.06200752,0.6666666666666666,0.6666666666666666,0.32930506489636957,0.33240396907312647
0.062207512,0.062207512,0.6666666666666666,0.6666666666666666,0.3300473587693853,0.33316748603624124
0.062407504,0.062407504,0.6666666666666666,0.6666666666666666,0.3307885122208008,0.33392994360096256
0.062607496,0.062607496,0.6666666666666666,0.6666666666666666,0.33152852806610056,0.33469134467964184
0.062807488,0.062807488,0.6666666666666666,0.6666666666666666,0.3322674091015455,0.33545169216558446
0.06300747999999999,0.06300747999999999,0.6666666666666666,0.6666666666666666,0.3330051581043546,0.3362109889332301
0.06320747199999999,0.06320747199999999,0.6666666666666666,0.6666666666666666,0.33374177783288245,0.33696923783833305
0.063407464,0.063407464,0.6666666666666666,0.6666666666666666,0.33447727102679636,0.33772644171813837
0.06360745599999999,0.06360745599999999,0.6666666666666666,0.6666666666666666,0.33521164040725016,0.3384826033915562
0.06380744799999999,0.06380744799999999,0.6666666666666666,0.6666666666666666,0.3359448886770561,0.3392377256593346
0.06400744,0.06400744,0.6666666666666666,0.6666666666666666,0.33667701852085474,0.3399918113042295
0.064207432,0.064207432,0.6666666666666666,0.6666666666666666,0.33740803260528207,0.3407448630911726
0.06440742399999999,0.06440742399999999,0.6666666666666666,0.6666666666666666,0.33813793357913613,0.3414968837674376
0.06460741599999999,0.06460741599999999,0.6666666666666666,0.6666666666666666,0.338866724073539,0.34224787606280405
0.064807408,0.064807408,0.6666666666666666,0.6666666666666666,0.33959440670209917,0.3429978426897193
0.06500739999999999,0.06500739999999999,0.6666666666666666,0.6666666666666666,0.34032098406107086,0.3437467863434577
0.06520739199999999,0.06520739199999999,0.6666666666666666,0.6666666666666666,0.34104645872951134,0.3444947097022795
0.065407384,0.065407384,0.6666666666666666,0.6666666666666666,0.341770833269436,0.3452416154275863
0.065607376,0.065607376,0.6666666666666666,0.6666666666666666,0.3424941102259729,0.34598750616407487
0.06580736799999999,0.06580736799999999,0.6666666666666666,0.6666666666666666,0.34321629212751353,0.34673238453988975
0.06600735999999999,0.06600735999999999,0.6666666666666666,0.6666666666666666,0.3439373814858633,0.34747625316677344
0.066207352,0.066207352,0.6666666666666666,0.6666666666666666,0.3446573807963893,0.3482191146402149
0.066407344,0.066407344,0.6666666666666666,0.6666666666666666,0.3453762925381666,0.34896097153959593
0.06660733599999999,0.06660733599999999,0.6666666666666666,0.6666666666666666,0.3460941191741226,0.3497018264283369
0.066807328,0.066807328,0.6666666666666666,0.6666666666666666,0.34681086315118037,0.35044168185403884
0.06700732,0.06700732,0.6666666527903069,0.6666666666666666,0.3475265269003983,0.35118054034862595
0.06720731199999999,0.06720731199999999,0.6666649957134523,0.6666666666666666,0.3482411128371111,0.3519184044284849
0.06740730399999999,0.06740730399999999,0.6666605940287856,0.6666666666666666,0.34895462336106614,0.35265527659460283
0.067607296,0.067607296,0.6666534703320355,0.6666666666666666,0.3496670608565603,0.35339115933270404
0.067807288,0.067807288,0.6666436469550359,0.6666666666666666,0.35037842769257355,0.354126055113385
0.06800727999999999,0.06800727999999999,0.6666311459699165,0.6666666666666666,0.35108872622290266,0.35485996639224726
0.068207272,0.068207272,0.6666159891932072,0.6666666666666666,0.3517979587862919,0.3555928956100294
0.068407264,0.068407264,0.6665981981898605,0.6666666666666666,0.3525061277065625,0.3563248451927371
0.06860725599999999,0.06860725599999999,0.6665777942771927,0.6666666666666666,0.35321323529274135,0.35705581755177196
0.06880724799999999,0.06880724799999999,0.6665547985287468,0.6666666666666666,0.3539192838391876,0.35778581508405816
0.06900724,0.06900724,0.6665292317780778,0.6666666666666666,0.3546242756257171,0.35851484017216884
0.069207232,0.069207232,0.6665011146224635,0.6666666666666666,0.3553282129177271,0.3592428951844494
0.06940722399999999,0.06940722399999999,0.6664704674265428,0.6666666666666666,0.35603109796631804,0.35996998247514117
0.069607216,0.069607216,0.6664373103258805,0.6666666666666666,0.35673293300841435,0.3606961043845023
0.069807208,0.069807208,0.6664016632304647,0.6666666666666666,0.3574337202668838,0.3614212632389276
0.07000719999999999,0.07000719999999999,0.6663635458281345,0.6666666666666666,0.3581334619506561,0.3621454613510671
0.07020719199999999,0.07020719199999999,0.6663229775879428,0.6666666666666666,0.35883216025483944,0.36286870101994384
0.070407184,0.070407184,0.6662799777634524,0.6666666666666666,0.3595298173608352,0.36359098453106925
0.070607176,0.070607176,0.6662345653959709,0.6666666666666666,0.36022643543645305,0.3643123141565573
0.07080716799999999,0.07080716799999999,0.6661867593177218,0.6666666666666666,0.3609220166360231,0.365032692155239
0.07100716,0.07100716,0.6661365781549565,0.6666666666666666,0.3616165631005075,0.36575212077277325
0.071207152,0.071207152,0.6660840403310075,0.6666666666666666,0.3623100769576107,0.36647060224175787
0.07140714399999999,0.07140714399999999,0.6660291640692823,0.6666666666666666,0.36300256032188816,0.3671881387818394
0.07160713599999999,0.07160713599999999,0.665971967396203,0.6666666666666666,0.3636940152948549,0.36790473259982126
0.071807128,0.071807128,0.6659124681440902,0.6666666666666666,0.364384443965091,0.3686203858897701
0.07200712,0.07200712,0.6658506839539929,0.6666666666666666,0.3650738484083476,0.3693351008331226
0.07220711199999999,0.07220711199999999,0.6657866322784654,0.6666666666666666,0.3657622306876508,0.37004887959878974
0.072407104,0.072407104,0.6657203303842947,0.6666666666666666,0.36644959285340467,0.3707617243432602
0.072607096,0.072607096,0.6656517953551763,0.6666666666666666,0.36713593694349345,0.3714736372107027
0.07280708799999999,0.07280708799999999,0.6655810440943404,0.6666666666666666,0.36782126498338147,0.37218462033306765
0.07300707999999999,0.07300707999999999,0.6655080933271327,0.6666666666666666,0.3685055789862137,0.37289467583018654
0.073207072,0.073207072,0.6654329596035451,0.6666666666666666,0.3691888809529137,0.37360380580987174
0.073407064,0.073407064,0.6653556593007034,0.6666666666666666,0.36987117287228105,0.37431201236801415
0.07360705599999999,0.07360705599999999,0.6652762086253082,0.6666666666666666,0.3705524567210879,0.37501929758867963
0.073807048,0.073807048,0.6651946236160333,0.6666666666666666,0.3712327344641742,0.37572566354420556
0.07400704,0.07400704,0.6651109201458805,0.6666666666666666,0.3719120080545416,0.376431112295295
0.07420703199999999,0.07420703199999999,0.6650251139244925,0.6666666666666666,0.3725902794334475,0.3771356458911109
0.07440702399999999,0.07440702399999999,0.6649372205004254,0.6666666666666666,0.3732675505304966,0.3778392663693685
0.074607016,0.074607016,0.6648472552633798,0.6666666666666666,0.373943823263732,0.37854197575642734
0.074807008,0.074807008,0.6647552334463951,0.6666666666666666,0.3746190995397259,0.37924377606738163
0.07500699999999999,0.07500699999999999,0.6646611701280019,0.6666666666666666,0.37529338125366857,0.3799446693061506
0.07520699199999999,0.07520699199999999,0.6645650802343396,0.6666666666666666,0.37596667028945696,0.38064465746556675
0.075406984,0.075406984,0.6644669785412366,0.6666666666666666,0.3766389685197816,0.38134374252746434
0.07560697599999999,0.07560697599999999,0.6643668796762534,0.6666666666666666,0.37731027780621323,0.3820419264627655
0.07580696799999999,0.07580696799999999,0.6642647981206916,0.6666666666666666,0.37798059999928824,0.3827392112315672
0.07600696,0.07600696,0.6641607482115676,0.6666666666666666,0.3786499369385934,0.3834355987832258
0.076206952,0.076206952,0.6640547441435537,0.6666666666666666,0.3793182904528492,0.38413109105644105
0.07640694399999999,0.07640694399999999,0.6639467999708843,0.6666666666666666,0.3799856623599932,0.38482568997934025
0.07660693599999999,0.07660693599999999,0.6638369296092314,0.6666666666666666,0.38065205446726125,0.3855193974695601
0.076806928,0.076806928,0.6637251468375474,0.6666666666666666,0.3813174685712693,0.38621221543432815
0.07700691999999999,0.07700691999999999,0.663611465299877,0.6666666666666666,0.3819819064580926,0.386904145770544
0.07720691199999999,0.07720691199999999,0.6634958985071392,0.6666666666666666,0.3826453699033462,0.38759519036485923
0.077406904,0.077406904,0.6633784598388786,0.6666666666666666,0.38330786067226263,0.3882853510937561
0.077606896,0.077606896,0.6632591625449876,0.6666666666666666,0.38396938051977003,0.38897462982362574
0.07780688799999999,0.07780688799999999,0.6631380197474018,0.6666666666666666,0.3846299311905688,0.38966302841084643
0.07800687999999999,0.07800687999999999,0.6630150444417642,0.6666666666666666,0.385289514419208,0.39035054870185903
0.078206872,0.078206872,0.6628902494990645,0.6666666666666666,0.3859481319301602,0.39103719253324404
0.07840686399999999,0.07840686399999999,0.6627636476672506,0.6666666666666666,0.38660578543789637,0.391722961731796
0.07860685599999999,0.07860685599999999,0.6626352515728138,0.6666666666666666,0.38726247664695973,0.3924078581145978
0.078806848,0.078806848,0.6625050737223473,0.6666666666666666,0.38791820725203846,0.39309188348909446
0.07900684,0.07900684,0.6623731265040815,0.6666666666666666,0.3885729789380377,0.3937750396531663
0.07920683199999999,0.07920683199999999,0.6622394221893917,0.6666666666666666,0.38922679338015215,0.39445732839519987
0.07940682399999999,0.07940682399999999,0.6621039729342841,0.6666666666666666,0.38987965224393545,0.39513875149416067
0.079606816,0.079606816,0.661966790780856,0.6666666666666666,0.39053155718537125,0.39581931071966314
0.07980680799999999,0.07980680799999999,0.661827887658733,0.6666666666666666,0.39118250985094205,0.39649900783204034
0.08000679999999999,0.08000679999999999,0.6616872753864846,0.6666666666666666,0.3918325118776981,0.39717784458241345
0.080206792,0.080206792,0.6615449656730152,0.6666666666666666,0.3924815648933253,0.39785582271276076
0.080406784,0.080406784,0.661400970118935,0.6666666666666666,0.39312967051621206,0.39853294395598415
0.08060677599999999,0.08060677599999999,0.6612553002179068,0.6666666666666666,0.39377683035551675,0.3992092100359781
0.08080676799999999,0.08080676799999999,0.6611079673579754,0.6666666666666666,0.3944230460112326,0.3998846226676946
0.08100676,0.08100676,0.6609589828228719,0.6666666666666666,0.39506831907425377,0.40055918355721004
0.081206752,0.081206752,0.6608083577933007,0.6666666666666666,0.3957126511264395,0.4012328944017895
0.08140674399999999,0.08140674399999999,0.6606561033482048,0.6666666666666666,0.396356043740678,0.4019057568899521
0.081606736,0.081606736,0.6605022304660122,0.6666666666666666,0.39699849848095026,0.4025777727015348
0.081806728,0.081806728,0.6603467500258627,0.6666666666666666,0.39764001690239226,0.40324894350775475
0.08200671999999999,0.08200671999999999,0.6601896728088165,0.6666666666666666,0.3982806005513571,0.40391927097127334
0.08220671199999999,0.08220671199999999,0.6600310094990421,0.6666666666666666,0.3989202509654766,0.40458875674625727
0.082406704,0.082406704,0.6598707706849897,0.6666666666666666,0.3995589696737222,0.4052574024784406
0.082606696,0.082606696,0.6597089668605425,0.6666666666666666,0.400196758196465,0.4059252098051846
0.08280668799999999,0.08280668799999999,0.6595456084261535,0.6666666666666666,0.4008336180455353,0.40659218035553946
0.08300668,0.08300668,0.6593807056899642,0.6666666666666666,0.40146955072428225,0.4072583157503028
0.083206672,0.083206672,0.6592142688689058,0.6666666666666666,0.4021045577276315,0.4079236176020793
0.08340666399999999,0.08340666399999999,0.6590463080897841,0.6666666666666666,0.40273864054214387,0.40858808751533904
0.08360665599999999,0.08360665599999999,0.658876833390349,0.6666666666666666,0.40337180064607225,0.4092517270864756
0.083806648,0.083806648,0.6587058547203465,0.6666666666666666,0.4040040395094187,0.4099145379038633
0.08400664,0.08400664,0.6585333819425565,0.6666666666666666,0.40463535859399025,0.41057652154791424
0.08420663199999999,0.08420663199999999,0.6583594248338136,0.6666666666666666,0.4052657593534551,0.4112376795911344
0.084406624,0.084406624,0.6581839930860145,0.6666666666666666,0.40589524323339754,0.4118980135981797
0.084606616,0.084606616,0.6580070963071092,0.6666666666666666,0.4065238116713723,0.41255752512591104
0.08480660799999999,0.08480660799999999,0.6578287440220775,0.6666666666666666,0.4071514660969593,0.4132162157234492
0.08500659999999999,0.08500659999999999,0.6576489456738928,0.6666666666666666,0.4077782079318166,0.4138740869322287
0.085206592,0.085206592,0.6574677106244702,0.6666666666666666,0.4084040385897339,0.4145311402860521
0.085406584,0.085406584,0.6572850481556011,0.6666666666666666,0.40902895947668505,0.41518737731114247
0.08560657599999999,0.08560657599999999,0.6571009674698743,0.6666666666666666,0.4096529719908797,0.4158427995261967
0.08580656799999999,0.08580656799999999,0.6569154776915844,0.6666666666666666,0.4102760775228152,0.41649740844243743
0.08600656,0.08600656,0.6567285878676263,0.6666666666666666,0.41089827745532803,0.4171512055636649
0.08620655199999999,0.08620655199999999,0.6565403069683765,0.6666666666666666,0.4115195731636434,0.41780419238630767
0.08640654399999999,0.08640654399999999,0.6563506438885632,0.6666666666666666,0.41213996601542646,0.4184563703994742
0.086606536,0.086606536,0.6561596074481224,0.6666666666666666,0.4127594573708313,0.41910774108500276
0.086806528,0.086806528,0.6559672063930423,0.6666666666666666,0.41337804858255006,0.4197583059175107
0.08700651999999999,0.08700651999999999,0.6557734493961964,0.6666666666666666,0.4139957409958621,0.42040806636444483
0.08720651199999999,0.08720651199999999,0.6555783450581638,0.6666666666666666,0.41461253594868175,0.42105702388612964
0.087406504,0.087406504,0.6553819019080385,0.6666666666666666,0.4152284347716065,0.42170517993581597
0.08760649599999999,0.08760649599999999,0.6551841284042266,0.6666666666666666,0.41584343878796426,0.4223525359597288
0.08780648799999999,0.08780648799999999,0.6549850329352335,0.6666666666666666,0.41645754931386003,0.4229990933971154
0.08800648,0.08800648,0.6547846238204387,0.6666666666666666,0.4170707676582227,0.42364485368029137
0.088206472,0.088206472,0.6545829093108609,0.6666666666666666,0.4176830951228508,0.4242898182346888
0.08840646399999999,0.08840646399999999,0.6543798975899122,0.6666666666666666,0.4182945330024584,0.4249339884789014
0.08860645599999999,0.08860645599999999,0.6541755967741404,0.6666666666666666,0.4189050825847199,0.4255773658247309
0.088806448,0.088806448,0.653970014913964,0.6666666666666666,0.4195147451503157,0.4262199516772321
0.08900643999999999,0.08900643999999999,0.6537631599943936,0.6666666666666666,0.42012352197297514,0.42686174743475847
0.08920643199999999,0.08920643199999999,0.6535550399357467,0.6666666666666666,0.42073141431952166,0.4275027544890064
0.089406424,0.089406424,0.6533456625943492,0.6666666666666666,0.421338423449916,0.42814297422505926
0.089606416,0.089606416,0.6531350357632315,0.6666666666666666,0.421944550617299,0.42878240802143175
0.08980640799999999,0.08980640799999999,0.6529231671728102,0.6666666666666666,0.42254979706803486,0.4294210572501132
0.09000639999999999,0.09000639999999999,0.6527100644915653,0.6666666666666666,0.4231541640417534,0.43005892327660994
0.090206392,0.090206392,0.6524957353267047,0.6666666666666666,0.42375765277139155,0.43069600745998915
0.09040638399999999,0.09040638399999999,0.6522801872248215,0.6666666666666666,0.42436026448323566,0.4313323111529199
0.09060637599999999,0.09060637599999999,0.6520634276725423,0.6666666666666666,0.4249620003969622,0.4319678357017162
0.090806368,0.090806368,0.6518454640971658,0.6666666666666666,0.4255628617256789,0.43260258244637784
0.09100636,0.09100636,0.6516263038672939,0.6666666666666666,0.4261628496759652,0.43323655272063166
0.09120635199999999,0.09120635199999999,0.6514059542934542,0.6666666666666666,0.42676196544791206,0.4338697478519725
0.09140634399999999,0.09140634399999999,0.6511844226287131,0.6666666666666666,0.42736021023516213,0.43450216916170364
0.091606336,0.091606336,0.6509617160692831,0.6666666666666666,0.42795758522494876,0.435133817964977
0.09180632799999999,0.09180632799999999,0.6507378417551191,0.6666666666666666,0.4285540915981356,0.4357646955708324
0.09200631999999999,0.09200631999999999,0.6505128067705093,0.6666666666666666,0.42914973052925454,0.4363948032822376
0.092206312,0.092206312,0.6502866181446569,0.6666666666666666,0.42974450318654456,0.43702414239612714
0.092406304,0.092406304,0.6500592828522548,0.6666666666666666,0.43033841073198953,0.4376527142034405
0.09260629599999999,0.09260629599999999,0.649830807814052,0.6666666666666666,0.4309314543213563,0.43828051998916157
0.09280628799999999,0.09280628799999999,0.6496011998974144,0.6666666666666666,0.43152363510423114,0.43890756103235584
0.09300628,0.09300628,0.6493704659168755,0.6666666666666666,0.4321149542240579,0.43953383860620826
0.09320627199999999,0.09320627199999999,0.6491386126346828,0.6666666666666666,0.4327054128181733,0.44015935397806083
0.09340626399999999,0.09340626399999999,0.6489056467613349,0.6666666666666666,0.4332950120178446,0.4407841084094496
0.093606256,0.093606256,0.6486715749561132,0.6666666666666666,0.43388375294830495,0.4414081031561416
0.093806248,0.093806248,0.6484364038276059,0.6666666666666666,0.43447163672878897,0.4420313394681706
0.09400623999999999,0.09400623999999999,0.6482001399342254,0.6666666666666666,0.4350586644725685,0.4426538185898743
0.09420623199999999,0.09420623199999999,0.6479627897847192,0.6666666666666666,0.43564483728698766,0.44327554175992917
0.094406224,0.094406224,0.6477243598386744,0.6666666666666666,0.4362301562734974,0.44389651021138643
0.09460621599999999,0.09460621599999999,0.6474848565070155,0.6666666666666666,0.43681462252768993,0.44451672517170737
0.09480620799999999,0.09480620799999999,0.6472442861524961,0.6666666666666666,0.4373982371393331,0.445136187862798
0.0950062,0.0950062,0.6470026550901837,0.6666666666666666,0.4379810011924044,0.4457548995010436
0.095206192,0.095206192,0.64675996958794,0.6666666666666666,0.4385629157651239,0.4463728612973433
0.09540618399999999,0.09540618399999999,0.646516235866893,0.6666666666666666,0.4391439819299884,0.4469900744571441
0.09560617599999999,0.09560617599999999,0.6462714601019046,0.6666666666666666,0.43972420075380364,0.4476065401804744
0.095806168,0.095806168,0.6460256484220321,0.6666666666666666,0.44030357329771763,0.4482222596619777
0.09600616,0.09600616,0.6457788069109843,0.6666666666666666,0.44088210061725236,0.4488372340909455
0.09620615199999999,0.09620615199999999,0.6455309416075699,0.6666666666666666,0.44145978376233685,0.4494514646513505
0.096406144,0.096406144,0.645282058506143,0.6666666666666666,0.442036623777338,0.45006495252187917
0.096606136,0.096606136,0.6450321635570418,0.6666666666666666,0.44261262170109317,0.45067769887596376
0.09680612799999999,0.09680612799999999,0.6447812626670221,0.6666666666666666,0.4431877785669408,0.45128970488181497
0.09700611999999999,0.09700611999999999,0.6445293616996844,0.6666666666666666,0.44376209540275174,0.45190097170245347
0.097206112,0.097206112,0.6442764664758976,0.6666666666666666,0.4443355732309598,0.4525115004957415
0.097406104,0.097406104,0.6440225827742164,0.6666666666666666,0.4449082130685927,0.4531212924144137
0.09760609599999999,0.09760609599999999,0.6437677163312931,0.6666666666666666,0.44548001592730185,0.453730348606109
0.09780608799999999,0.09780608799999999,0.6435118728422861,0.6666666666666666,0.4460509828133927,0.45433867021340113
0.09800608,0.09800608,0.6432550579612611,0.6666666666666666,0.44662111472785454,0.4549462583738287
0.09820607199999999,0.09820607199999999,0.6429972773015897,0.6666666666666666,0.4471904126663893,0.4555531142199257
0.09840606399999999,0.09840606399999999,0.6427385364363419,0.6666666666666666,0.4477588776194418,0.45615923887925225
0.098606056,0.098606056,0.6424788408986735,0.6666666666666666,0.4483265105722279,0.45676463347442314
0.098806048,0.098806048,0.6422181961822098,0.6666666666666666,0.4488933125047636,0.45736929912313823
0.09900603999999999,0.09900603999999999,0.6419566077414247,0.6666666666666666,0.44945928439189375,0.4579732369382117
0.09920603199999999,0.09920603199999999,0.641694080992014,0.6666666666666666,0.4500244272033199,0.4585764480276007
0.099406024,0.099406024,0.6414306213112659,0.6666666666666666,0.45058874190362885,0.4591789334944346
0.09960601599999999,0.09960601599999999,0.641166234038426,0.6666666666666666,0.45115222945231936,0.4597806944370435
0.09980600799999999,0.09980600799999999,0.6409009244750578,0.6666666666666666,0.451714890803831,0.4603817319489865
0.100006,0.100006,0.6406346978853996,0.6666666666666666,0.452276726907571,0.4609820471190796
0.100205992,0.100205992,0.6403675594967171,0.6666666666666666,0.4528377387079408,0.4615816410314243
0.10040598399999999,0.10040598399999999,0.6400995144996515,0.6666666666666666,0.4533979271443638,0.46218051476543465
0.10060597599999999,0.10060597599999999,0.6398305680485636,0.6666666666666666,0.4539572931513112,0.4627786693958649
0.100805968,0.100805968,0.639560725261874,0.6666666666666666,0.4545158376583292,0.46337610599283696
0.10100595999999999,0.10100595999999999,0.6392899912223986,0.6666666666666666,0.4550735615900644,0.4639728256218673
0.10120595199999999,0.10120595199999999,0.6390183709776817,0.6666666666666666,0.45563046586629047,0.46456882934389354
0.101405944,0.101405944,0.6387458695403235,0.6666666666666666,0.4561865514019333,0.46516411821530146
0.101605936,0.101605936,0.6384724918883053,0.6666666666666666,0.4567418191070972,0.46575869328795105
0.10180592799999999,0.10180592799999999,0.6381982429653096,0.6666666666666666,0.45729626988708977,0.46635255560920275
0.10200591999999999,0.10200591999999999,0.6379231276810368,0.6666666666666666,0.4578499046424471,0.46694570622194376
0.102205912,0.102205912,0.6376471509115191,0.6666666666666666,0.4584027242689587,0.4675381461646136
0.10240590399999999,0.10240590399999999,0.6373703174994307,0.6666666666666666,0.45895472965769246,0.4681298764712291
0.10260589599999999,0.10260589599999999,0.6370926322543925,0.6666666666666666,0.45950592169501886,0.468720898171411
0.102805888,0.102805888,0.6368140999532759,0.6666666666666666,0.4600563012626355,0.4693112122904081
0.10300588,0.10300588,0.6365347253405013,0.6666666666666666,0.4606058692375908,0.46990081984912246
0.10320587199999999,0.10320587199999999,0.6362545131283341,0.6666666666666666,0.46115462649230843,0.4704897218641344
0.10340586399999999,0.10340586399999999,0.6359734679971771,0.6666666666666666,0.46170257389461083,0.471077919347727
0.103605856,0.103605856,0.6356915945958599,0.6666666666666666,0.46224971230774275,0.4716654133079108
0.10380584799999999,0.10380584799999999,0.6354088975419235,0.6666666666666666,0.4627960425903942,0.4722522047484468
0.10400583999999999,0.10400583999999999,0.6351253814219041,0.6666666666666666,0.4633415655967242,0.47283829466887217
0.104205832,0.104205832,0.6348410507916118,0.6666666666666666,0.4638862821763835,0.47342368406452273
0.104405824,0.104405824,0.6345559101764069,0.6666666666666666,0.464430193174537,0.4740083739265575
0.10460581599999999,0.10460581599999999,0.6342699640714728,0.6666666666666666,0.4649732994318868,0.47459236524198145
0.10480580799999999,0.10480580799999999,0.6339832169420871,0.6666666666666666,0.4655156017846945,0.4751756589936695
0.1050058,0.1050058,0.6336956732238865,0.6666666666666666,0.4660571010648028,0.47575825616038886
0.10520579199999999,0.10520579199999999,0.6334073373231336,0.6666666666666666,0.4665977980996586,0.4763401577168226
0.10540578399999999,0.10540578399999999,0.6331182136169752,0.6666666666666666,0.46713769371233416,0.476921364633592
0.105605776,0.105605776,0.6328283064537024,0.6666666666666666,0.4676767887215487,0.4775018778772794
0.105805768,0.105805768,0.6325376201530055,0.6666666666666666,0.46821508394169015,0.47808169841045034
0.10600575999999999,0.10600575999999999,0.6322461590062259,0.6666666666666666,0.4687525801828364,0.4786608271916761
0.10620575199999999,0.10620575199999999,0.6319539272766068,0.6666666666666666,0.4692892782507766,0.47923926517555543
0.106405744,0.106405744,0.6316609291995396,0.6666666666666666,0.4698251789470319,0.47981701331273685
0.10660573599999999,0.10660573599999999,0.631367168982808,0.6666666666666666,0.47036028306887645,0.4803940725499399
0.10680572799999999,0.10680572799999999,0.63107265080683,0.6666666666666666,0.47089459140935774,0.480970443829977
0.10700572,0.10700572,0.6307773788248967,0.6666666666666666,0.4714281047573175,0.4815461280917752
0.107205712,0.107205712,0.6304813571634091,0.6666666666666666,0.4719608238974117,0.4821211262703967
0.10740570399999999,0.10740570399999999,0.6301845899221107,0.6666666666666666,0.4724927496101308,0.4826954392970602
0.10760569599999999,0.10760569599999999,0.6298870811743202,0.6666666666666666,0.47302388267181994,0.4832690680991622
0.107805688,0.107805688,0.6295888349671592,0.6666666666666666,0.4735542238546982,0.4838420136002975
0.10800567999999999,0.10800567999999999,0.6292898553217792,0.6666666666666666,0.4740837739268791,0.4844142767202795
0.10820567199999999,0.10820567199999999,0.6289901462335843,0.6666666666666666,0.4746125336523891,0.48498585837516117
0.10840566399999998,0.10840566399999998,0.6286897116724545,0.6666666666666666,0.4751405037911881,0.4855567594772553
0.108605656,0.108605656,0.6283885555829627,0.6666666666666666,0.47566768509918766,0.4861269809351542
0.10880564799999999,0.10880564799999999,0.628086681884593,0.6666284704333993,0.4761940783282702,0.4866965236537503
0.10900563999999999,0.10900563999999999,0.627784094471954,0.6661953817708424,0.47671968422630884,0.4872653885342556
0.109205632,0.109205632,0.6274807972149916,0.6657620897911187,0.47724450353718484,0.4878335764742217
0.10940562399999999,0.10940562399999999,0.6271767939591986,0.6653285957615233,0.4777685370008071,0.48840108836755886
0.10960561599999999,0.10960561599999999,0.6268720885258223,0.6648949009429143,0.47829178535312994,0.488967925104556
0.10980560799999999,0.10980560799999999,0.6265666847120698,0.6644610065897589,0.4788142493261722,0.4895340875718999
0.1100056,0.1100056,0.6262605862913116,0.6640269139501793,0.47933592964803484,0.4900995766526938
0.11020559199999999,0.11020559199999999,0.6259537970132826,0.6635926242659975,0.47985682704291865,0.49066439322647726
0.11040558399999999,0.11040558399999999,0.6256463206042807,0.6631581387727798,0.480376942231143,0.49122853816924383
0.110605576,0.110605576,0.6253381607673644,0.662723458699881,0.4808962759291633,0.49179201235346115
0.110805568,0.110805568,0.625029321182547,0.6622885852704892,0.48141482884958753,0.49235481664808867
0.11100555999999999,0.11100555999999999,0.6247198055069896,0.6618535197016673,0.48193260170119534,0.49291695191859636
0.11120555199999999,0.11120555199999999,0.6244096173751925,0.6614182632043986,0.4824495951889543,0.49347841902698275
0.111405544,0.111405544,0.6240987603991826,0.6609828169836273,0.4829658100140374,0.4940392188317937
0.11160553599999999,0.11160553599999999,0.6237872381687023,0.6605471822383024,0.48348124687383986,0.49459935218813955
0.11180552799999999,0.11180552799999999,0.6234750542513923,0.660111360161419,0.4839959064619964,0.49515881994771405
0.11200552,0.11200552,0.6231622121929756,0.6596753519400602,0.48450978946839784,0.4957176229588117
0.112205512,0.112205512,0.6228487155174393,0.659239158755438,0.48502289657920744,0.4962757620663453
0.11240550399999999,0.11240550399999999,0.6225345677272127,0.6588027817829347,0.4855352284768779,0.4968332381118633
0.11260549599999999,0.11260549599999999,0.6222197723033448,0.6583662221921432,0.4860467858401677,0.49739005193356794
0.112805488,0.112805488,0.621904332705681,0.6579294811469072,0.4865575693441569,0.49794620436633197
0.11300547999999999,0.11300547999999999,0.6215882523730354,0.6574925598053614,0.4870675796602634,0.49850169624171564
0.11320547199999999,0.11320547199999999,0.6212715347233642,0.6570554593199703,0.4875768174562596,0.4990565283879844
0.113405464,0.113405464,0.6209541831539348,0.6566181808375686,0.4880852833962872,0.4996107016301256
0.113605456,0.113605456,0.620636201041495,0.6561807254993989,0.48859297814087366,0.5001642167898646
0.11380544799999999,0.11380544799999999,0.6203175917424399,0.6557430944411506,0.4890999023469478,0.5007170746856824
0.11400543999999999,0.11400543999999999,0.6199983585929767,0.6553052887929987,0.4896060566678549,0.5012692761328317
0.114205432,0.114205432,0.6196785049092881,0.6548673096796405,0.4901114417533726,0.5018208219433536
0.11440542399999999,0.11440542399999999,0.619358033987695,0.6544291582203347,0.4906160582497259,0.5023717129260934
0.11460541599999999,0.11460541599999999,0.6190369491048149,0.653990835528937,0.4911199067996016,0.5029219498867176
0.114805408,0.114805408,0.618715253517723,0.6535523427139387,0.49162298804216487,0.5034715336277293
0.1150054,0.1150054,0.6183929504641067,0.6531136808785019,0.4921253026130728,0.5040204649484847
0.11520539199999999,0.11520539199999999,0.6180700431624229,0.6526748511204963,0.49262685114449,0.5045687446452086
0.11540538399999999,0.11540538399999999,0.6177465348120503,0.6522358545325356,0.4931276342651023,0.50511637351101
0.115605376,0.115605376,0.6174224285934434,0.6517966922020129,0.4936276526001327,0.5056633523358988
0.11580536799999999,0.11580536799999999,0.6170977276682823,0.651357365211136,0.4941269067713545,0.5062096819067997
0.11600535999999999,0.11600535999999999,0.6167724351796222,0.6509178746369629,0.4946253973971065,0.5067553630075694
0.116205352,0.116205352,0.616446554252041,0.6504782215514361,0.49512312509230677,0.5073003964190105
0.116405344,0.116405344,0.6161200879917865,0.6500384070214175,0.4956200904684668,0.5078447829188871
0.11660533599999999,0.11660533599999999,0.6157930394869209,0.6495984321087225,0.4961162941337057,0.5083885232819407
0.11680532799999999,0.11680532799999999,0.6154654118074638,0.649158297870154,0.49661173669276426,0.5089316182799041
0.11700532,0.11700532,0.6151372080055354,0.6487180053575364,0.4971064187470176,0.5094740686815169
0.11720531199999999,0.11720531199999999,0.6148084311154964,0.6482775556177486,0.4976003408944905,0.5100158752525404
0.11740530399999999,0.11740530399999999,0.6144790841540877,0.647836949692757,0.4980935037298698,0.510557038755772
0.117605296,0.117605296,0.6141491701205682,0.6473961886196485,0.49858590784451834,0.5110975599510595
0.117805288,0.117805288,0.6138186919968517,0.6469552734306641,0.499077553826488,0.5116374395953165
0.11800527999999999,0.11800527999999999,0.6134876527476423,0.6465142051532289,0.4995684422605331,0.5121766784425361
0.11820527199999999,0.11820527199999999,0.613156055320568,0.646072984809987,0.5000585737281238,0.5127152772438052
0.118405264,0.118405264,0.6128239026463138,0.645631613418831,0.5005479488074589,0.5132532367473193
0.11860525599999999,0.11860525599999999,0.6124911976387528,0.6451900919929346,0.5010365680734785,0.5137905576983957
0.11880524799999999,0.11880524799999999,0.6121579431950767,0.6447484215407839,0.5015244320978773,0.5143272408394882
0.11900524,0.11900524,0.6118241421959244,0.6443066030662077,0.5020115414491175,0.5148632869102011
0.119205232,0.119205232,0.61148979750551,0.6438646375684092,0.5024978966924407,0.5153986966473021
0.11940522399999999,0.11940522399999999,0.6111549119717493,0.6434225260419961,0.5029834983898811,0.5159334707847372
0.11960521599999999,0.11960521599999999,0.6108194884263846,0.6429802694770106,0.5034683471002777,0.5164676100536434
0.119805208,0.119805208,0.6104835296851089,0.6425378688589602,0.5039524433792864,0.517001115182363
0.12000519999999999,0.12000519999999999,0.610147038547689,0.6420953251688465,0.5044357877793928,0.5175339868964561
0.12020519199999999,0.12020519199999999,0.6098100177980874,0.6416526393831956,0.5049183808499242,0.5180662259187152
0.12040518399999998,0.12040518399999998,0.609472470204582,0.6412098124740867,0.5054002231370615,0.518597832969177
0.120605176,0.120605176,0.6091343985198863,0.640766845409182,0.5058813151838507,0.5191288087651372
0.12080516799999999,0.12080516799999999,0.6087958054812674,0.6403237391517546,0.5063616575302159,0.519659154021162
0.12100515999999999,0.12100515999999999,0.6084566938106635,0.6398804946607182,0.5068412507129703,0.5201888694491024
0.121205152,0.121205152,0.6081170662147988,0.6394371128906542,0.5073200952658279,0.520717955758106
0.12140514399999999,0.12140514399999999,0.6077769253853,0.638993594791841,0.5077981917194154,0.5212464136546309
0.12160513599999999,0.12160513599999999,0.6074362739988093,0.6385499413102815,0.5082755406012835,0.5217742438424576
0.12180512799999998,0.12180512799999998,0.6070951147170973,0.6381061533877304,0.5087521424359187,0.5223014470227021
0.12200512,0.12200512,0.606753450187175,0.6376622319617224,0.509227997744754,0.5228280238938284
0.12220511199999999,0.12220511199999999,0.6064112830414045,0.6372181779655994,0.5097031070461804,0.5233539751516608
0.12240510399999999,0.12240510399999999,0.6060686158976082,0.6367739923285367,0.5101774708555583,0.5238793014893965
0.122605096,0.122605096,0.6057254513591783,0.6363296759755709,0.5106510896852285,0.5244040035976181
0.12280508799999999,0.12280508799999999,0.605381792015184,0.6358852298276261,0.511123964044523,0.5249280821643049
0.12300507999999999,0.12300507999999999,0.605037640440478,0.6354406548015398,0.5115960944397756,0.5254515378748464
0.12320507199999998,0.12320507199999998,0.6046929991958027,0.6349959518100903,0.5120674813743336,0.5259743714120538
0.123405064,0.123405064,0.6043478708278942,0.6345511217620219,0.5125381253485677,0.5264965834561716
0.12360505599999999,0.12360505599999999,0.604002257869587,0.6341061655620708,0.5130080268598829,0.5270181746848899
0.12380504799999999,0.12380504799999999,0.6036561628399159,0.6336610841109906,0.5134771864027294,0.5275391457733564
0.12400504,0.12400504,0.6033095882442183,0.6332158783055781,0.5139456044686126,0.5280594973941876
0.12420503199999999,0.12420503199999999,0.6029625365742355,0.6327705490386981,0.5144132815461034,0.5285792302174814
0.12440502399999999,0.12440502399999999,0.6026150103082112,0.6323250971993088,0.5148802181208494,0.5290983449108279
0.12460501599999999,0.12460501599999999,0.6022670119109927,0.6318795236724861,0.5153464146755835,0.5296168421393209
0.124805008,0.124805008,0.6019185438341279,0.6314338293394492,0.5158118716901362,0.5301347225655704
0.125005,0.125005,0.6015696085159622,0.6309880150775835,0.516276589641444,0.5306519868497125
0.12520499200000001,0.12520499200000001,0.6012202083817356,0.6305420817604663,0.5167405690035596,0.5311686356494217
0.125404984,0.125404984,0.6008703458436784,0.6300960302578902,0.5172038102476624,0.5316846696199222
0.125604976,0.125604976,0.6005200233011054,0.6296498614358867,0.5176663138420683,0.5322000894139987
0.12580496800000002,0.12580496800000002,0.6001692431405097,0.6292035761567509,0.518128080252239,0.5327148956820071
0.12600496,0.12600496,0.5998180077356563,0.6287571752790638,0.5185891099407915,0.5332290890718864
0.126204952,0.126204952,0.5994663194476735,0.6283106596577164,0.5190494033675089,0.5337426702291692
0.126404944,0.126404944,0.5991141806251447,0.6278640301439324,0.5195089609893484,0.5342556397969924
0.126604936,0.126604936,0.5987615936041983,0.6274172875852917,0.5199677832604519,0.5347679984161087
0.126804928,0.126804928,0.5984085607085987,0.6269704328257528,0.5204258706321546,0.5352797467248962
0.12700492,0.12700492,0.5980550842498336,0.6265234667056756,0.5208832235529947,0.5357908853593701
0.127204912,0.127204912,0.5977011665272032,0.6260763900618436,0.5213398424687229,0.5363014149531932
0.127404904,0.127404904,0.5973468098279071,0.6256292037274862,0.5217957278223109,0.5368113361376856
0.127604896,0.127604896,0.5969920164271307,0.6251819085323014,0.5222508800539606,0.537320649541836
0.127804888,0.127804888,0.5966367885881316,0.6247345053024771,0.522705299601114,0.5378293557923121
0.12800488000000002,0.12800488000000002,0.5962811285623237,0.624286994860713,0.5231589868984609,0.5383374555134702
0.128204872,0.128204872,0.5959250385893627,0.6238393780262425,0.5236119423779481,0.5388449493273662
0.128404864,0.128404864,0.5955685208972283,0.6233916556148535,0.5240641664687891,0.5393518378537658
0.12860485600000002,0.12860485600000002,0.5952115777023077,0.6229438284389107,0.5245156595974714,0.5398581217101538
0.128804848,0.128804848,0.5948542112094781,0.622495897307376,0.5249664221877661,0.5403638015117451
0.12900484,0.12900484,0.5944964236121867,0.6220478630258295,0.5254164546607367,0.5408688778714944
0.129204832,0.129204832,0.594138217092533,0.6215997263964903,0.5258657574347466,0.541373351400106
0.129404824,0.129404824,0.5937795938213474,0.6211514882182376,0.5263143309254683,0.5418772227060439
0.129604816,0.129604816,0.5934205559582713,0.620703149286631,0.5267621755458916,0.5423804923955415
0.129804808,0.129804808,0.5930611056518351,0.6202547103939307,0.5272092917063318,0.5428831610726113
0.1300048,0.1300048,0.5927012450395364,0.619806172329117,0.5276556798144381,0.5433852293390549
0.130204792,0.130204792,0.5923409762479168,0.6193575358779126,0.528101340275202,0.5438866977944719
0.130404784,0.130404784,0.5919803013926394,0.6189088018227996,0.5285462734909645,0.5443875670362706
0.130604776,0.130604776,0.591619222578563,0.6184599709430415,0.5289904798614251,0.5448878376596766
0.13080476800000002,0.13080476800000002,0.5912577418998196,0.6180110440147017,0.5294339597836497,0.5453875102577428
0.13100476,0.13100476,0.5908958614398863,0.6175620218106632,0.5298767136520777,0.5458865854213582
0.131204752,0.131204752,0.5905335832716614,0.6171129051006481,0.5303187418585307,0.546385063739258
0.13140474400000002,0.13140474400000002,0.5901709094575367,0.6166636946512363,0.53076004479222,0.546882945798032
0.131604736,0.131604736,0.5898078420494705,0.6162143912258853,0.5312006228397542,0.5473802321821349
0.131804728,0.131804728,0.589444383089059,0.6157649955849482,0.5316404763851471,0.5478769234738947
0.13200472,0.13200472,0.589080534607609,0.6153155084856936,0.5320796058098248,0.5483730202535216
0.132204712,0.132204712,0.5887162986262073,0.6148659306823228,0.5325180114926339,0.5488685230991182
0.132404704,0.132404704,0.5883516771557918,0.6144162629259893,0.5329556938098484,0.5493634325866869
0.132604696,0.132604696,0.5879866721972213,0.6139665059648169,0.5333926531351776,0.5498577492901402
0.132804688,0.132804688,0.5876212857413431,0.613516660543918,0.5338288898397728,0.5503514737813091
0.13300468000000001,0.13300468000000001,0.5872555197690636,0.6130667274054113,0.5342644042922357,0.5508446066299516
0.133204672,0.133204672,0.5868893762514149,0.6126167072884403,0.5346991968586235,0.551337148403762
0.133404664,0.133404664,0.5865228571496213,0.6121666009291904,0.5351332679024592,0.5518290996683797
0.13360465600000002,0.13360465600000002,0.5861559644151682,0.6117164090609077,0.5355666177847354,0.5523204609873968
0.133804648,0.133804648,0.5857886999898662,0.6112661324139151,0.5359992468639239,0.5528112329223681
0.13400464,0.13400464,0.5854210658059181,0.6108157717156311,0.5364311554959813,0.5533014160328191
0.13420463200000002,0.13420463200000002,0.5850530637859835,0.6103653276905863,0.5368623440343561,0.5537910108762539
0.134404624,0.134404624,0.5846846958432432,0.6099148010604413,0.5372928128299956,0.554280018008165
0.134604616,0.134604616,0.584315963881463,0.6094641925440021,0.5377225622313541,0.5547684379820403
0.134804608,0.134804608,0.5839468697950578,0.6090135028572397,0.5381515925843966,0.5552562713493725
0.1350046,0.1350046,0.5835774154691542,0.6085627327133043,0.5385799042326085,0.5557435186596669
0.135204592,0.135204592,0.5832076027796527,0.6081118828225436,0.5390074975170009,0.5562301804604495
0.135404584,0.135404584,0.5828374335932898,0.6076609538925193,0.5394343727761168,0.5567162572972758
0.135604576,0.135604576,0.5824669097676995,0.6072099466280225,0.5398605303460386,0.5572017497137385
0.13580456800000001,0.13580456800000001,0.582096033151474,0.6067588617310911,0.5402859705603937,0.5576866582514759
0.13600456,0.13600456,0.5817248055842241,0.6063076999010255,0.5407106937503615,0.5581709834501791
0.136204552,0.136204552,0.5813532288966392,0.6058564618344052,0.5411347002446796,0.5586547258476019
0.13640454400000002,0.13640454400000002,0.5809813049105462,0.605405148225104,0.5415579903696499,0.5591378859795665
0.136604536,0.136604536,0.5806090354389692,0.6049537597643067,0.5419805644491449,0.5596204643799727
0.136804528,0.136804528,0.5802364222861873,0.6045022971405245,0.5424024228046141,0.5601024615808059
0.13700452,0.13700452,0.5798634672477926,0.6040507610396102,0.5428235657550899,0.5605838781121443
0.137204512,0.137204512,0.579490172110748,0.6035991521447751,0.5432439936171941,0.5610647145021668
0.137404504,0.137404504,0.5791165386534439,0.6031474711366029,0.543663706705143,0.5615449712771613
0.137604496,0.137604496,0.5787425686457548,0.6026957186930658,0.5440827053307542,0.5620246489615311
0.137804488,0.137804488,0.5783682638490953,0.6022438954895399,0.5445009898034525,0.5625037480778042
0.13800448,0.13800448,0.5779936260164759,0.6017920021988199,0.5449185604302755,0.5629822691466397
0.138204472,0.138204472,0.5776186568925583,0.6013400394911343,0.5453354175158788,0.5634602126868357
0.138404464,0.138404464,0.5772433582137093,0.6008880080341601,0.5457515613625433,0.5639375792153365
0.13860445600000001,0.13860445600000001,0.5768677317080566,0.6004359084930381,0.5461669922701796,0.5644143692472411
0.138804448,0.138804448,0.5764917790955405,0.5999837415303868,0.546581710536334,0.5648905832958088
0.13900444,0.13900444,0.5761155020879698,0.5995315078063183,0.5469957164561945,0.5653662218724684
0.13920443200000002,0.13920443200000002,0.5757389023890724,0.5990792079784508,0.5474090103225956,0.5658412854868244
0.139404424,0.139404424,0.5753619816945502,0.5986268427019255,0.5478215924260242,0.5663157746466647
0.139604416,0.139604416,0.5749847416921289,0.5981744126294182,0.5482334630546257,0.5667896898579677
0.139804408,0.139804408,0.5746071840616115,0.597721918411156,0.5486446224942083,0.5672630316249094
0.1400044,0.1400044,0.5742293104749284,0.5972693606949295,0.5490550710282487,0.567735800449871
0.140204392,0.140204392,0.5738511225961896,0.5968167401261082,0.549464808937898,0.5682079968334453
0.140404384,0.140404384,0.5734726220817338,0.596364057347653,0.5498738365019857,0.568679621274444
0.140604376,0.140604376,0.5730938105801796,0.5959113130001314,0.550282153997027,0.5691506742699056
0.140804368,0.140804368,0.5727146897324746,0.5954585077217307,0.550689761697225,0.5696211563151012
0.14100436,0.14100436,0.5723352611719448,0.5950056421482708,0.5510966598744788,0.5700910679035416
0.141204352,0.141204352,0.5719555265243434,0.594552716913219,0.5515028487983862,0.570560409526985
0.14140434400000002,0.14140434400000002,0.5715754874079,0.5940997326477028,0.5519083287362505,0.5710291816754429
0.141604336,0.141604336,0.5711951454333679,0.5936466899805232,0.5523130999530841,0.5714973848371876
0.141804328,0.141804328,0.5708145022040723,0.5931935895381681,0.5527171627116143,0.5719650194987588
0.14200432000000002,0.14200432000000002,0.5704335593159572,0.5927404319448253,0.5531205172722873,0.5724320861449703
0.142204312,0.142204312,0.5700523183576338,0.5922872178223964,0.5535231638932743,0.5728985852589163
0.142404304,0.142404304,0.5696707809104257,0.5918339477905079,0.5539251028304748,0.573364517321979
0.142604296,0.142604296,0.5692889485484154,0.5913806224665265,0.5543263343375225,0.5738298828138342
0.142804288,0.142804288,0.5689068228384907,0.5909272424655698,0.5547268586657893,0.5742946822124584
0.14300428,0.14300428,0.5685244053403905,0.5904738084005204,0.5551266760643903,0.5747589159941356
0.143204272,0.143204272,0.5681416976067495,0.5900203208820383,0.5555257867801877,0.5752225846334634
0.143404264,0.143404264,0.5677587011831426,0.5895667805185723,0.5559241910577966,0.5756856886033596
0.143604256,0.143604256,0.5673754176081308,0.589113187916374,0.556321889139588,0.5761482283750682
0.143804248,0.143804248,0.5669918484133042,0.5886595436795098,0.5567188812656945,0.5766102044181666
0.14400424,0.14400424,0.5666079951233263,0.5882058484098723,0.5571151676740141,0.5770716172005714
0.14420423200000002,0.14420423200000002,0.5662238592559771,0.5877521027071937,0.5575107486002144,0.5775324671885451
0.144404224,0.144404224,0.5658394423221976,0.5872983071690572,0.5579056242777369,0.5779927548467021
0.144604216,0.144604216,0.5654547458261305,0.5868444623909094,0.5582997949378026,0.5784524806380147
0.14480420800000002,0.14480420800000002,0.5650697712651643,0.5863905689660718,0.5586932608094135,0.5789116450238202
0.1450042,0.1450042,0.5646845201299754,0.5859366274857535,0.5590860221193596,0.5793702484638259
0.145204192,0.145204192,0.5642989939045687,0.585482638539062,0.5594780790922218,0.5798282914161161
0.145404184,0.145404184,0.5639131940663209,0.5850286027130163,0.559869431950375,0.5802857743371582
0.145604176,0.145604176,0.56352712208602,0.5845745205925568,0.5602600809139943,0.5807426976818083
0.145804168,0.145804168,0.5631407794279077,0.5841203927605585,0.5606500262010569,0.5811990619033176
0.14600416,0.14600416,0.562754167549719,0.5836662197978416,0.5610392680273476,0.5816548674533379
0.146204152,0.146204152,0.5623672879027228,0.5832120022831833,0.561427806606462,0.5821101147819284
0.146404144,0.146404144,0.561980141931762,0.5827577407933285,0.5618156421498102,0.582564804337561
0.146604136,0.146604136,0.5615927310752931,0.5823034359030024,0.562202774866621,0.5830189365671262
0.146804128,0.146804128,0.5612050567654251,0.5818490881849202,0.5625892049639458,0.5834725119159395
0.14700412000000002,0.14700412000000002,0.5608171204279597,0.5813946982097995,0.562974932646662,0.5839255308277469
0.147204112,0.147204112,0.5604289234824289,0.5809402665463702,0.5633599581174764,0.58437799374473
0.147404104,0.147404104,0.5600404673421344,0.5804857937613866,0.56374428157693,0.5848299011075133
0.14760409600000002,0.14760409600000002,0.5596517534141848,0.5800312804196375,0.5641279032234003,0.5852812533551686
0.147804088,0.147804088,0.5592627830995349,0.5795767270839572,0.5645108232531055,0.5857320509252213
0.14800408,0.14800408,0.558873557793022,0.5791221343152368,0.5648930418601084,0.586182294253656
0.148204072,0.148204072,0.5584840788834041,0.5786675026724346,0.5652745592363189,0.586631983774922
0.148404064,0.148404064,0.5580943477533964,0.578212832712586,0.5656553755714983,0.5870811199219392
0.148604056,0.148604056,0.5577043657797088,0.5777581249908148,0.5660354910532621,0.5875297031261035
0.148804048,0.148804048,0.5573141343330819,0.5773033800603442,0.5664149058670844,0.5879777338172918
0.14900404,0.14900404,0.556923654778323,0.5768485984725062,0.5667936201962999,0.5884252124238687
0.14920403200000001,0.14920403200000001,0.5565329284743425,0.5763937807767521,0.5671716342221076,0.5888721393726908
0.149404024,0.149404024,0.5561419567741905,0.5759389275206639,0.5675489481235745,0.5893185150891131
0.149604016,0.149604016,0.5557507410250904,0.5754840392499627,0.5679255620776387,0.5897643399969938
0.14980400800000002,0.14980400800000002,0.5553592825684748,0.5750291165085206,0.5683014762591121,0.5902096145187
0.150004,0.150004,0.5549675827400218,0.5745741598383698,0.5686766908406836,0.5906543390751127
0.150203992,0.150203992,0.5545756428696873,0.5741191697797128,0.5690512059929229,0.5910985140856322
0.150403984,0.150403984,0.5541834642817416,0.5736641468709325,0.5694250218842825,0.5915421399681843
0.150603976,0.150603976,0.5537910482948017,0.5732090916486019,0.5697981386811015,0.5919852171392243
0.150803968,0.150803968,0.5533983962218674,0.5727540046474947,0.5701705565476081,0.5924277460137428
0.15100396,0.15100396,0.5530055093703522,0.5722988864005933,0.5705422756459226,0.5928697270052712
0.151203952,0.151203952,0.5526123890421194,0.571843737439101,0.5709132961360607,0.5933111605258862
0.151403944,0.151403944,0.5522190365335136,0.5713885582924494,0.5712836181759355,0.5937520469862154
0.151603936,0.151603936,0.5518254531353942,0.5709333494883091,0.5716532419213614,0.5941923867954426
0.151803928,0.151803928,0.5514316401331681,0.5704781115525992,0.5720221675260557,0.5946321803613126
0.15200392000000001,0.15200392000000001,0.5510375988068223,0.5700228450094966,0.572390395141642,0.5950714280901361
0.152203912,0.152203912,0.5506433304309556,0.5695675503814456,0.5727579249176532,0.5955101303867951
0.152403904,0.152403904,0.5502488362748106,0.5691122281891661,0.5731247570015331,0.5959482876547482
0.15260389600000002,0.15260389600000002,0.5498541176023065,0.5686568789516653,0.5734908915386401,0.596385900296034
0.152803888,0.152803888,0.54945917567207,0.5682015031862444,0.5738563286722489,0.5968229687112785
0.15300388,0.15300388,0.5490640117374659,0.5677461014085092,0.5742210685435538,0.597259493299698
0.153203872,0.153203872,0.5486686270466287,0.5672906741323791,0.5745851112916703,0.5976954744591051
0.153403864,0.153403864,0.5482730228424942,0.5668352218700954,0.5749484570536387,0.5981309125859131
0.153603856,0.153603856,0.5478772003628292,0.5663797451322312,0.5753111059644254,0.5985658080751409
0.153803848,0.153803848,0.547481160840262,0.5659242444277002,0.5756730581569258,0.5990001613204179
0.15400384,0.15400384,0.547084905502313,0.5654687202637648,0.576034313761967,0.5994339727139889
0.154203832,0.154203832,0.5466884355714243,0.5650131731460459,0.576394872908309,0.5998672426467189
0.154403824,0.154403824,0.54629175226499,0.5645576035785311,0.5767547357226483,0.6002999715080973
0.154603816,0.154603816,0.5458948567953852,0.5641020120635838,0.5771139023296192,0.6007321596862436
0.15480380800000001,0.15480380800000001,0.5454977503699951,0.5636463991019514,0.5774723728517962,0.6011638075679109
0.1550038,0.1550038,0.5451004341912451,0.563190765192774,0.5778301474096963,0.6015949155384914
0.155203792,0.155203792,0.5447029094566291,0.5627351108335938,0.5781872261217813,0.6020254839820212
0.15540378400000002,0.15540378400000002,0.5443051773587382,0.5622794365203625,0.5785436091044592,0.6024555132811839
0.155603776,0.155603776,0.5439072390852895,0.5618237427474504,0.5788992964720869,0.6028850038173164
0.155803768,0.155803768,0.5435090958191542,0.5613680300076543,0.579254288336972,0.6033139559704125
0.15600376,0.15600376,0.5431107487383855,0.5609122987922066,0.5796085848093745,0.603742370119128
0.156203752,0.156203752,0.5427121990162471,0.5604565495907827,0.5799621859975091,0.604170246640785
0.156403744,0.156403744,0.5423134478212407,0.5600007828915102,0.5803150920075473,0.6045975859113766
0.156603736,0.156603736,0.5419144963171333,0.5595449991809762,0.5806673029436182,0.6050243883055708
0.156803728,0.156803728,0.5415153456629844,0.5590891989442359,0.5810188189078118,0.6054506541967158
0.15700372,0.15700372,0.541115997013174,0.558633382664821,0.5813696400001791,0.6058763839568437
0.157203712,0.157203712,0.5407164515174288,0.5581775508247471,0.5817197663187357,0.6063015779566752
0.157403704,0.157403704,0.5403167103208488,0.5577217039045219,0.582069197959462,0.606726236565624
0.15760369600000002,0.15760369600000002,0.5399167745639345,0.5572658423831536,0.5824179350163057,0.6071503601518008
0.157803688,0.157803688,0.5395166453826135,0.5568099667381585,0.582765977581183,0.6075739490820182
0.15800368,0.15800368,0.5391163239082651,0.5563540774455682,0.5831133257439807,0.6079970037217947
0.15820367200000002,0.15820367200000002,0.5387158112677486,0.5558981749799388,0.5834599795925569,0.6084195244353587
0.158403664,0.158403664,0.5383151085834277,0.5554422598143571,0.5838059392127437,0.6088415115856531
0.158603656,0.158603656,0.5379142169731959,0.5549863324204498,0.5841512046883477,0.6092629655343399
0.158803648,0.158803648,0.5375131375505033,0.5545303932683903,0.5844957761011522,0.6096838866418032
0.15900364,0.15900364,0.537111871424381,0.5540744428269058,0.5848396535309177,0.6101042752671544
0.159203632,0.159203632,0.5367104196994661,0.5536184815632863,0.5851828370553844,0.6105241317682366
0.159403624,0.159403624,0.5363087834760276,0.5531625099433912,0.5855253267502728,0.6109434565016275
0.159603616,0.159603616,0.5359069638499903,0.5527065284316568,0.585867122689285,0.611362249822645
0.159803608,0.159803608,0.5355049619129593,0.552250537491104,0.5862082249441065,0.6117805120853498
0.1600036,0.1600036,0.535102778752246,0.5517945375833457,0.5865486335844071,0.6121982436425506
0.160203592,0.160203592,0.5347004154508899,0.5513385291685935,0.5868883486778422,0.6126154448458079
0.16040358400000002,0.16040358400000002,0.5342978730876853,0.5508825127056663,0.5872273702900537,0.6130321160454376
0.160603576,0.160603576,0.5338951527372034,0.5504264886519961,0.5875656984846714,0.6134482575905156
0.160803568,0.160803568,0.5334922554698172,0.5499704574636366,0.5879033333233146,0.6138638698288812
0.16100356,0.16100356,0.533089182351724,0.549514419595269,0.5882402748655917,0.6142789531071418
0.161203552,0.161203552,0.5326859344449704,0.5490583755002102,0.5885765231691031,0.6146935077706759
0.161403544,0.161403544,0.532282512807474,0.5486023256304193,0.5889120782894409,0.6151075341636377
0.161603536,0.161603536,0.5318789184930481,0.5481462704365052,0.5892469402801901,0.6155210326289611
0.161803528,0.161803528,0.5314751525514234,0.547690210367733,0.5895811091929298,0.6159340035083628
0.16200352,0.16200352,0.5310712160282718,0.5472341458720311,0.5899145850772342,0.6163464471423472
0.162203512,0.162203512,0.5306671099652283,0.5467780773959985,0.5902473679806726,0.6167583638702094
0.162403504,0.162403504,0.5302628353999137,0.5463220053849109,0.5905794579488116,0.6171697540300394
0.16260349600000001,0.16260349600000001,0.529858393365958,0.5458659302827289,0.5909108550252147,0.6175806179587257
0.162803488,0.162803488,0.5294537848930212,0.5454098525321036,0.5912415592514433,0.6179909559919592
0.16300348,0.16300348,0.5290490110068162,0.5449537725743832,0.5915715706670583,0.6184007684642374
0.16320347200000002,0.16320347200000002,0.5286440727291307,0.544497690849621,0.5919008893096195,0.6188100557088674
0.163403464,0.163403464,0.5282389710778486,0.5440416077965808,0.5922295152146869,0.6192188180579694
0.163603456,0.163603456,0.5278337070669717,0.5435855238527445,0.5925574484158216,0.6196270558424819
0.163803448,0.163803448,0.5274282817066422,0.5431294394543177,0.5928846889445856,0.6200347693921636
0.16400344,0.16400344,0.5270226960031623,0.5426733550362373,0.5932112368305432,0.6204419590355983
0.164203432,0.164203432,0.5266169509590171,0.5422172710321773,0.5935370921012608,0.6208486251001978
0.164403424,0.164403424,0.5262110475728943,0.5417611878745558,0.5938622547823078,0.621254767912206
0.164603416,0.164603416,0.5258049868397063,0.5413051059945411,0.594186724897257,0.6216603877967024
0.164803408,0.164803408,0.5253987697506102,0.5408490258220577,0.5945105024676848,0.6220654850776054
0.1650034,0.1650034,0.5249923972930286,0.5403929477857943,0.5948335875131714,0.6224700600776759
0.165203392,0.165203392,0.5245858704506706,0.5399368723132076,0.5951559800513022,0.6228741131185214
0.16540338400000001,0.16540338400000001,0.5241791902035515,0.5394807998305312,0.5954776800976667,0.6232776445205988
0.165603376,0.165603376,0.5237723575280138,0.5390247307627801,0.5957986876658596,0.6236806546032185
0.165803368,0.165803368,0.5233653733967458,0.5385686655337576,0.596119002767481,0.6240831436845476
0.16600336000000002,0.16600336000000002,0.5229582387788044,0.5381126045660616,0.596438625412136,0.6244851120816133
0.166203352,0.166203352,0.5225509546396321,0.5376565482810904,0.5967575556074358,0.6248865601103061
0.166403344,0.166403344,0.5221435219410775,0.5372004970990489,0.5970757933589972,0.6252874880853843
0.166603336,0.166603336,0.5217359416414161,0.5367444514389548,0.5973933386704426,0.625687896320476
0.166803328,0.166803328,0.521328214695369,0.5362884117186448,0.5977101915434007,0.6260877851280836
0.16700332,0.16700332,0.5209203420541213,0.5358323783547805,0.5980263519775058,0.6264871548195869
0.167203312,0.167203312,0.5205123246653428,0.5353763517628538,0.5983418199703983,0.6268860057052459
0.167403304,0.167403304,0.5201041634732062,0.534920332357194,0.5986565955177242,0.6272843380942048
0.167603296,0.167603296,0.5196958594184063,0.5344643205509726,0.598970678613136,0.6276821522944951
0.167803288,0.167803288,0.5192874134381795,0.5340083167562102,0.599284069248291,0.6280794486130389
0.16800328,0.16800328,0.5188788264663207,0.5335523213837812,0.5995967674128528,0.6284762273556522
0.16820327200000001,0.16820327200000001,0.5184700994332041,0.5330963348434207,0.5999087730944896,0.6288724888270483
0.168403264,0.168403264,0.5180612332657999,0.5326403575437294,0.6002200862788759,0.6292682333308404
0.168603256,0.168603256,0.5176522288876941,0.5321843898921803,0.6005307069496899,0.6296634611695463
0.16880324800000002,0.16880324800000002,0.5172430872191054,0.5317284322951231,0.6008406350886151,0.6300581726445899
0.16900324,0.16900324,0.5168338091769046,0.5312724851577918,0.6011498706753391,0.6304523680563054
0.169203232,0.169203232,0.5164243956746313,0.5308165488843081,0.6014584136875539,0.6308460477039406
0.169403224,0.169403224,0.5160148476225129,0.5303606238776886,0.6017662641009544,0.6312392118856593
0.169603216,0.169603216,0.5156051659274818,0.5299047105398498,0.602073421889239,0.6316318608985454
0.169803208,0.169803208,0.5151953514931932,0.5294488092716138,0.602379887024109,0.6320239950386053
0.1700032,0.1700032,0.5147854052200428,0.5289929204727142,0.6026856594752676,0.632415614600771
0.170203192,0.170203192,0.5143753280051835,0.5285370445418005,0.6029907392104198,0.6328067198789039
0.170403184,0.170403184,0.5139651207425441,0.5280811818764446,0.6032951261952717,0.6331973111657976
0.170603176,0.170603176,0.5135547843228452,0.5276253328731462,0.60359882039353,0.6335873887531803
0.170803168,0.170803168,0.5131443196336166,0.527169497927337,0.6039018217669012,0.633976952931719
0.17100316000000002,0.17100316000000002,0.5127337275592154,0.5267136774333883,0.6042041302750911,0.6343660039910216
0.171203152,0.171203152,0.5123230089808409,0.5262578717846136,0.6045057458758043,0.6347545422196401
0.171403144,0.171403144,0.5119121647765532,0.5258020813732762,0.6048066685247429,0.6351425679050742
0.171603136,0.171603136,0.511501195821289,0.5253463065905932,0.605106898175606,0.6355300813337739
0.171803128,0.171803128,0.5110901029868781,0.5248905478267417,0.6054064347800893,0.635917082791142
0.17200312,0.17200312,0.51067888714206,0.5244348054708627,0.6057052782878835,0.636303572561538
0.172203112,0.172203112,0.5102675491525008,0.5239790799110676,0.6060034286466741,0.6366895509282804
0.172403104,0.172403104,0.5098560898808087,0.5235233715344427,0.6063008858021404,0.6370750181736496
0.172603096,0.172603096,0.5094445101865505,0.5230676807270548,0.606597649697954,0.6374599745788914
0.172803088,0.172803088,0.5090328109262674,0.5226120078739553,0.6068937202757783,0.6378444204242192
0.17300308,0.17300308,0.5086209929534915,0.5221563533591865,0.6071890974752678,0.6382283559888172
0.173203072,0.173203072,0.5082090571187609,0.5217007175657861,0.6074837812340661,0.6386117815508439
0.173403064,0.173403064,0.5077970042696363,0.5212451008757922,0.6077777714878057,0.6389946973874334
0.173603056,0.173603056,0.5073848352507156,0.5207895036702481,0.6080710681701063,0.6393771037747
0.17380304800000002,0.17380304800000002,0.5069725509036508,0.5203339263292079,0.6083636712125744,0.6397590009877396
0.17400304,0.17400304,0.5065601520671621,0.519878369231741,0.6086555805448011,0.6401403893006333
0.174203032,0.174203032,0.5061476395770543,0.5194228327559369,0.6089467960943618,0.6405212689864505
0.174403024,0.174403024,0.5057350142662314,0.5189673172789104,0.6092373177868141,0.6409016403172504
0.174603016,0.174603016,0.5053222769647119,0.5185118231768064,0.6095271455456974,0.6412815035640862
0.174803008,0.174803008,0.5049094284996444,0.5180563508248046,0.6098162792925309,0.6416608589970069
0.175003,0.175003,0.504496469695322,0.5176009005971245,0.6101047189468123,0.6420397068850603
0.175202992,0.175202992,0.5040834013731971,0.5171454728670297,0.6103924644260168,0.6424180474962962
0.175402984,0.175402984,0.503670224351897,0.5166900680068337,0.6106795156455953,0.6427958810977682
0.175602976,0.175602976,0.5032569394472377,0.5162346863879037,0.6109658725189728,0.6431732079555375
0.175802968,0.175802968,0.5028435474722392,0.5157793283806651,0.6112515349575478,0.6435500283346742
0.17600296,0.17600296,0.5024300492371394,0.5153239943546073,0.6115365028706894,0.6439263424992617
0.176202952,0.176202952,0.502016445549409,0.5148686846782877,0.6118207761657366,0.6443021507123974
0.176402944,0.176402944,0.5016027372137661,0.5144133997193359,0.6121043547479968,0.644677453236197
0.17660293600000002,0.17660293600000002,0.5011889250321893,0.5139581398444588,0.6123872385207436,0.6450522503317964
0.176802928,0.176802928,0.5007750098039334,0.5135029054194458,0.6126694273852151,0.645426542259354
0.17700292,0.17700292,0.5003609923255423,0.513047696809172,0.6129509212406126,0.6458003292780545
0.177202912,0.177202912,0.49994687339086397,0.5125925143776038,0.6132317199840991,0.6461736116461096
0.177402904,0.177402904,0.49953265379106304,0.512137358487803,0.6135118235107967,0.6465463896207628
0.177602896,0.177602896,0.49911833431463626,0.511682229501931,0.613791231713785,0.6469186634582899
0.177802888,0.177802888,0.4987039157474249,0.5112271277812542,0.6140699444840994,0.6472904334140026
0.17800288,0.17800288,0.4982893988726294,0.5107720536861475,0.6143479617107294,0.6476616997422515
0.178202872,0.178202872,0.4978747844708218,0.5103170075760989,0.6146252832806163,0.6480324626964276
0.178402864,0.178402864,0.49746007331996084,0.5098619898097144,0.6149019090786513,0.6484027225289648
0.178602856,0.178602856,0.4970452661954038,0.5094070007447216,0.6151778389876734,0.6487724794913436
0.17880284800000001,0.17880284800000001,0.49663036386992054,0.5089520407379748,0.615453072888468,0.6491417338340923
0.17900284,0.17900284,0.4962153671137074,0.5084971101454588,0.6157276106597631,0.6495104858067902
0.179202832,0.179202832,0.49580027669439897,0.5080422093222936,0.6160014521782301,0.6498787356580695
0.17940282400000002,0.17940282400000002,0.49538509337708236,0.5075873386227383,0.6162745973184782,0.6502464836356187
0.179602816,0.179602816,0.4949698179243093,0.5071324984001948,0.6165470459530547,0.6506137299861834
0.179802808,0.179802808,0.4945544510961102,0.5066776890072142,0.6168187979524419,0.650980474955571
0.1800028,0.1800028,0.494138993650006,0.5062229107954985,0.6170898531850546,0.6513467187886505
0.180202792,0.180202792,0.4937234463410212,0.5057681641159059,0.6173602115172385,0.651712461729357
0.180402784,0.180402784,0.49330780992169704,0.5053134493184552,0.6176298728132668,0.6520777040206934
0.180602776,0.180602776,0.492892085142104,0.5048587667523297,0.6178988369353386,0.652442445904732
0.180802768,0.180802768,0.4924762727498534,0.504404116765881,0.6181671037435765,0.6528066876226182
0.18100276,0.18100276,0.4920603734901113,0.5039494997066333,0.6184346730960237,0.6531704294145716
0.181202752,0.181202752,0.4916443881056101,0.503494915921288,0.6187015448486419,0.6535336715198891
0.181402744,0.181402744,0.49122831733666056,0.5030403657557266,0.6189677188553082,0.6538964141769471
0.18160273600000001,0.18160273600000001,0.4908121619211654,0.5025858495550163,0.6192331949678129,0.6542586576232038
0.181802728,0.181802728,0.4903959225946296,0.5021313676634123,0.6194979730358573,0.654620402095201
0.18200272,0.18200272,0.4899796000901748,0.5016769204243633,0.61976205290705,0.6549816478285673
0.182202712,0.182202712,0.48956319513854873,0.5012225081805144,0.6200254344269052,0.6553423950580195
0.182402704,0.182402704,0.4891467084681394,0.5007681312737118,0.6202881174388393,0.6557026440173652
0.182602696,0.182602696,0.4887301408049858,0.5003137900450061,0.6205501017841688,0.6560623949395052
0.182802688,0.182802688,0.48831349287279036,0.49985948483465675,0.6208113873021062,0.6564216480564358
0.18300268,0.18300268,0.4878967653929301,0.4994052159821358,0.621071973829759,0.6567804035992505
0.183202672,0.183202672,0.48747995908446873,0.49895098382613123,0.6213318612021251,0.6571386617981427
0.183402664,0.183402664,0.48706307466416865,0.498496788704552,0.621591049252091,0.6574964228824076
0.183602656,0.183602656,0.48664611284650117,0.4980426309545304,0.6218495378104281,0.6578536870804447
0.183802648,0.183802648,0.4862290743436596,0.49758851091242695,0.6221073267057903,0.6582104546197596
0.18400264,0.18400264,0.4858119598655698,0.4971344289138339,0.6223644157647101,0.6585667257269667
0.184202632,0.184202632,0.4853947701199016,0.49668038529357905,0.6226208048115969,0.6589225006277907
0.18440262400000001,0.18440262400000001,0.48497750581208043,0.4962263803857291,0.6228764936687321,0.6592777795470692
0.184602616,0.184602616,0.484560167645298,0.49577241452359416,0.6231314821562675,0.6596325627087549
0.184802608,0.184802608,0.4841427563205237,0.4953184880397303,0.6233857700922211,0.6599868503359172
0.1850026,0.1850026,0.4837252725365164,0.4948646012659447,0.6236393572924741,0.6603406426507448
0.185202592,0.185202592,0.48330771698983394,0.4944107545332982,0.6238922435707682,0.6606939398745474
0.185402584,0.185402584,0.48289009037484565,0.49395694817210944,0.624144428738701,0.6610467422277585
0.185602576,0.185602576,0.4824723933837426,0.4935031825119586,0.6243959126057238,0.6613990499299366
0.185802568,0.185802568,0.482054626706548,0.4930494578816906,0.6246466949791378,0.6617508631997678
0.18600256,0.18600256,0.4816367910311289,0.49259577460941906,0.6248967756640902,0.6621021822550679
0.186202552,0.186202552,0.48121888704320614,0.4921421330225297,0.6251461544635716,0.6624530073127838
0.186402544,0.186402544,0.48080091542636516,0.49168853344768393,0.6253948311784115,0.6628033385889965
0.186602536,0.186602536,0.48038287686206704,0.4912349762108226,0.6256428056072754,0.6631531762989225
0.186802528,0.186802528,0.4799647720296588,0.49078146163716974,0.6258900775466608,0.6635025206569154
0.18700252,0.18700252,0.4795466016063835,0.49032799005123495,0.6261366467908935,0.6638513718764696
0.18720251200000002,0.18720251200000002,0.4791283662673909,0.4898745617768181,0.6263825131321248,0.6641997301702199
0.187402504,0.187402504,0.4787100666857481,0.4894211771370127,0.6266276763603257,0.6645475957499454
0.187602496,0.187602496,0.47829170353244943,0.4889678364542085,0.6268721362632856,0.6648949688265706
0.187802488,0.187802488,0.47787327747642694,0.488514540050096,0.6271158926266067,0.6652418496101677
0.18800248,0.18800248,0.4774547891845602,0.4880612882456687,0.6273589452337007,0.6655882383099583
0.188202472,0.188202472,0.4770362393216872,0.48760808136122813,0.6276012938657849,0.6659341351343153
0.188402464,0.188402464,0.4766176285506135,0.48715491971638564,0.6278429383018781,0.666279540290765
0.188602456,0.188602456,0.4761989575321229,0.48670180363006676,0.6280838783187968,0.6666244539859892
0.188802448,0.188802448,0.4757802269249867,0.48624873342051383,0.628324113691151,0.6666666666666666
0.18900244,0.18900244,0.4753614373859746,0.4857957094052902,0.62856364419134,0.6666666666666666
0.189202432,0.189202432,0.47494258956986335,0.4853427319012831,0.6288024695895484,0.6666666666666666
0.189402424,0.189402424,0.4745236841294478,0.4848898012247069,0.6290405896537417,0.6666666666666666
0.189602416,0.189602416,0.4741047217155492,0.4844369176911063,0.6292780041496626,0.6666666666666666
0.189802408,0.189802408,0.4736857029770261,0.48398408161536,0.629514712840826,0.6666666666666666
0.19000240000000002,0.19000240000000002,0.4732666285607837,0.4835312933116838,0.6297507154885156,0.6666666666666666
0.190202392,0.190202392,0.4728474991117825,0.48307855309363384,0.6299860118517779,0.6666666666666666
0.190402384,0.190402384,0.4724283152730491,0.4826258612741096,0.63022060168742,0.6666666666666666
0.190602376,0.190602376,0.472009077685685,0.4821732181653578,0.6304544847500034,0.6666666666666666
0.190802368,0.190802368,0.4715897869888755,0.4817206240789743,0.6306876607918401,0.6666666666666666
0.19100236,0.19100236,0.47117044381990053,0.48126807932590915,0.6309201295629882,0.6666666666666666
0.191202352,0.191202352,0.4707510488141423,0.4808155842164679,0.6311518908112469,0.6666666666666666
0.191402344,0.191402344,0.4703316026050953,0.4803631390603158,0.6313829442821525,0.6666666666666666
0.191602336,0.191602336,0.46991210582437604,0.4799107441664811,0.6316132897189728,0.6666666666666666
0.191802328,0.191802328,0.46949255910173093,0.4794583998433574,0.6318429268627032,0.6666666666666666
0.19200232,0.19200232,0.4690729630650464,0.47900610639870717,0.6320718554520615,0.6666666666666666
0.19220231200000001,0.19220231200000001,0.46865331834035767,0.478553864139665,0.6323000752234831,0.6666666666666666
0.192402304,0.192402304,0.4682336255518574,0.4781016733727406,0.6325275859111162,0.6666666666666666
0.192602296,0.192602296,0.46781388532190515,0.4776495344038216,0.6327543872468169,0.6666666666666666
0.19280228800000002,0.19280228800000002,0.4673940982710359,0.4771974475381769,0.6329804789601441,0.6666666666666666
0.19300228,0.19300228,0.4669742650179689,0.47674541308045926,0.6332058607783544,0.6666666666666666
0.193202272,0.193202272,0.46655438617961686,0.4762934313347092,0.6334305324263975,0.6666666666666666
0.193402264,0.193402264,0.46613446237109435,0.4758415026043572,0.6336544936269104,0.6666666666666666
0.193602256,0.193602256,0.4657144942057263,0.47538962719222705,0.6338777441002128,0.6666666666666666
0.193802248,0.193802248,0.4652944822950569,0.47493780540053804,0.6341002835643015,0.6666666666666666
0.19400224,0.19400224,0.4648744272488585,0.47448603753090984,0.6343221117348454,0.6666666666666666
0.194202232,0.194202232,0.46445432967513955,0.47403432388436323,0.6345432283251803,0.6666666666666666
0.194402224,0.194402224,0.46403419018015396,0.4735826647613245,0.6347636330463027,0.6666666666666666
0.194602216,0.194602216,0.4636140093684085,0.47313106046162784,0.6349833256068655,0.6666666666666666
0.194802208,0.194802208,0.4631937878426718,0.4726795112845183,0.6352023057131719,0.6666666666666666
0.19500220000000001,0.19500220000000001,0.46277352620398293,0.4722280175286545,0.6354205730691699,0.6666666666666666
0.195202192,0.195202192,0.46235322505165916,0.47177657949211205,0.6356381273764466,0.6666666666666666
0.195402184,0.195402184,0.461932884983305,0.471325197472386,0.6358549683342236,0.6666666666666666
0.195602176,0.195602176,0.46151250659481935,0.4708738717663935,0.6360710956393496,0.6666666666666666
0.195802168,0.195802168,0.46109209048040456,0.47042260267047725,0.6362865089862961,0.6666666666666666
0.19600216,0.19600216,0.46067163723257476,0.4699713904804078,0.636501208067151,0.6666666666666666
0.196202152,0.196202152,0.4602511474421629,0.46952023549138683,0.6367151925716128,0.6666666666666666
0.196402144,0.196402144,0.45983062169832933,0.4690691379980491,0.6369284621869853,0.6666666666666666
0.196602136,0.196602136,0.4594100605885708,0.46861809829446643,0.6371410165981704,0.6666666666666666
0.196802128,0.196802128,0.4589894646987268,0.4681671166741497,0.6373528554876635,0.6666666666666666
0.19700212,0.19700212,0.4585688346129884,0.4677161934300515,0.6375639785355465,0.6666666666666666
0.197202112,0.197202112,0.4581481709139059,0.4672653288545695,0.6377743854194824,0.6666666666666666
0.197402104,0.197402104,0.4577274741823968,0.4668145232395486,0.637984075814708,0.6666666666666666
0.197602096,0.197602096,0.45730674499775376,0.46636377687628416,0.6381930493940298,0.6666666666666666
0.19780208800000001,0.19780208800000001,0.45688598393765156,0.46591309005552406,0.6384013058278153,0.6666666666666666
0.19800208,0.19800208,0.45646519157815624,0.4654624630674723,0.6386088447839882,0.6666666666666666
0.198202072,0.198202072,0.45604436849373126,0.46501189620179084,0.6388156659280215,0.6666666666666666
0.198402064,0.198402064,0.45562351525724554,0.4645613897476024,0.6390217689229316,0.6666666666666666
0.198602056,0.198602056,0.4552026324399825,0.4641109439934941,0.6392271534292712,0.6666666666666666
0.198802048,0.198802048,0.4547817206116451,0.46366055922751853,0.6394318191051227,0.6666666666666666
0.19900204,0.19900204,0.4543607803403654,0.46321023573719755,0.6396357656060925,0.6666666666666666
0.199202032,0.199202032,0.4539398121927114,0.46275997380952455,0.6398389925853032,0.6666666666666666
0.199402024,0.199402024,0.453518816733694,0.46230977373096727,0.6400414996933876,0.6666666666666666
0.199602016,0.199602016,0.4530977945267751,0.46185963578746975,0.6402432865784818,0.6666666666666666
0.199802008,0.199802008,0.45267674613387415,0.4614095602644558,0.6404443528862187,0.6666666666666666
0.200002,0.200002,0.4522556721153764,0.4609595474468308,0.64064469825972,0.6666666666666666
0.200201992,0.200201992,0.45183457303013985,0.4605095976189852,0.6408443223395905,0.6666666666666666
0.200401984,0.200401984,0.4514134494355019,0.46005971106479576,0.6410432247639106,0.6666666666666666
0.20060197600000002,0.20060197600000002,0.4509923018872873,0.4596098880676296,0.6412414051682294,0.6666666666666666
0.200801968,0.200801968,0.45057113093981527,0.45916012891034547,0.6414388631855568,0.6666666666666666
0.20100196,0.20100196,0.4501499371459059,0.45871043387529675,0.6416355984463573,0.6666666666666666
0.201201952,0.201201952,0.4497287210568877,0.4582608032443341,0.6418316105785427,0.6666666666666666
0.201401944,0.201401944,0.4493074832226053,0.457811237298808,0.6420268992074641,0.6666666666666666
0.201601936,0.201601936,0.44888622419142543,0.457361736319571,0.6422214639559051,0.6666666666666666
0.201801928,0.201801928,0.4484649445102443,0.45691230058697996,0.6424153044440741,0.6666666666666666
0.20200192,0.20200192,0.4480436447244947,0.4564629303808994,0.642608420289597,0.6666666666666666
0.202201912,0.202201912,0.4476223253781525,0.4560136259807027,0.6428008111075094,0.6666666666666666
0.202401904,0.202401904,0.4472009870137441,0.4555643876652756,0.6429924765102495,0.6666666666666666
0.202601896,0.202601896,0.4467796301723529,0.45511521571301855,0.6431834161076497,0.6666666666666666
0.202801888,0.202801888,0.4463582553936257,0.45466611040184807,0.6433736295069294,0.6666666666666666
0.20300188,0.20300188,0.44593686321578085,0.45421707200920075,0.6435631163126869,0.6666666666666666
0.203201872,0.203201872,0.445515454175613,0.45376810081203417,0.643751876126892,0.6666666666666666
0.20340186400000002,0.20340186400000002,0.44509402880850135,0.4533191970868303,0.6439399085488772,0.6666666666666666
0.203601856,0.203601856,0.44467258764841566,0.4528703611095973,0.6441272131753305,0.6666666666666666
0.203801848,0.203801848,0.4442511312279232,0.4524215931558723,0.6443137896002871,0.6666666666666666
0.20400184,0.20400184,0.4438296600781951,0.45197289350072356,0.6444996374151212,0.6666666666666666
0.204201832,0.204201832,0.4434081747290124,0.45152426241875265,0.6446847562085377,0.6666666666666666
0.204401824,0.204401824,0.442986675708774,0.45107570018409715,0.6448691455665642,0.6666666666666666
0.204601816,0.204601816,0.4425651635445016,0.4506272070704328,0.6450528050725423,0.6666666666666666
0.204801808,0.204801808,0.4421436387618472,0.45017878335097555,0.6452357343071196,0.6666666666666666
0.2050018,0.2050018,0.4417221018850988,0.4497304292984841,0.645417932848241,0.6666666666666666
0.205201792,0.205201792,0.44130055343718766,0.44928214518526294,0.6455994002711405,0.6666666666666666
0.205401784,0.205401784,0.44087899393969343,0.44883393128316273,0.6457801361483316,0.6666666666666666
0.205601776,0.205601776,0.4404574239128518,0.4483857878635848,0.6459601400496,0.6666666666666666
0.205801768,0.205801768,0.4400358438755601,0.44793771519748204,0.6461394115419937,0.6666666666666666
0.20600176,0.20600176,0.43961425434538326,0.4474897135553612,0.6463179501898153,0.6666666666666666
0.206201752,0.206201752,0.4391926558385608,0.4470417832072858,0.6464957555546116,0.6666666666666666
0.206401744,0.206401744,0.4387710488700123,0.44659392442287776,0.6466728271951663,0.6666666666666666
0.206601736,0.206601736,0.43834943395334414,0.44614613747132004,0.6468491646674895,0.6666666666666666
0.206801728,0.206801728,0.4379278116008555,0.4456984226213585,0.64702476752481,0.6666666666666666
0.20700172,0.20700172,0.437506182323544,0.4452507801413045,0.6471996353175646,0.6666666666666666
0.207201712,0.207201712,0.4370845466311125,0.44480321029903674,0.6473737675933903,0.6666666666666666
0.207401704,0.207401704,0.4366629050319746,0.4443557133620035,0.6475471638971139,0.6666666666666666
0.207601696,0.207601696,0.43624125803326097,0.4439082895972254,0.6477198237707431,0.6666666666666666
0.207801688,0.207801688,0.43581960614082504,0.44346093927129643,0.6478917467534571,0.6666666666666666
0.20800168,0.20800168,0.4353979498592493,0.44301366265038744,0.6480629323815966,0.6666666666666666
0.208201672,0.208201672,0.43497628969185054,0.4425664600002469,0.6482333801886546,0.6666666666666666
0.20840166400000001,0.20840166400000001,0.43455462614068696,0.4421193315862044,0.6484030897052666,0.6666666666666666
0.208601656,0.208601656,0.43413295970656296,0.4416722776731721,0.6485720604592007,0.6666666666666666
0.208801648,0.208801648,0.43371129088903515,0.4412252985256464,0.6487402919753477,0.6666666666666666
0.20900164,0.20900164,0.43328962018641853,0.44077839440771094,0.6489077837757111,0.6666666666666666
0.209201632,0.209201632,0.4328679480957921,0.44033156558303843,0.649074535379398,0.6666666666666666
0.209401624,0.209401624,0.4324462751130044,0.4398848123148925,0.6492405463026072,0.6666666666666666
0.209601616,0.209601616,0.4320246017326794,0.43943813486612976,0.6494058160586209,0.6666666666666666
0.209801608,0.209801608,0.43160292844822246,0.43899153349920245,0.6495703441577932,0.6666666666666666
0.2100016,0.2100016,0.43118125575182537,0.43854500847615985,0.6497341301075401,0.6666666666666666
0.210201592,0.210201592,0.4307595841344727,0.4380985600586509,0.6498971734123293,0.6666666666666666
0.210401584,0.210401584,0.43033791408594635,0.43765218850792525,0.6500594735736698,0.6666666666666666
0.210601576,0.210601576,0.4299162460948329,0.43720589408483723,0.6502210300901005,0.6666666666666666
0.210801568,0.210801568,0.4294945806485272,0.43675967704984586,0.65038184245718,0.6666666666666666
0.21100156,0.21100156,0.42907291823323895,0.43631353766301756,0.6505419101674769,0.6666666666666666
0.21120155200000001,0.21120155200000001,0.4286512593339982,0.43586747618402893,0.6507012327105569,0.6666666666666666
0.211401544,0.211401544,0.42822960443466074,0.4354214928721678,0.6508598095729736,0.6666666666666666
0.211601536,0.211601536,0.42780795401791283,0.43497558798633573,0.6510176402382565,0.6666666666666666
0.211801528,0.211801528,0.4273863085652779,0.4345297617850495,0.6511747241869004,0.6666666666666666
0.21200152,0.21200152,0.4269646685571211,0.43408401452644413,0.651331060896354,0.6666666666666666
0.212201512,0.212201512,0.4265430344726544,0.43363834646827354,0.6514866498410088,0.6666666666666666
0.212401504,0.212401504,0.42612140678994287,0.43319275786791367,0.6516414904921874,0.6666666666666666
0.212601496,0.212601496,0.4256997859859093,0.43274724898236344,0.6517955823181325,0.6666666666666666
0.212801488,0.212801488,0.42527817253633954,0.4323018200682477,0.651948924783995,0.6666666666666666
0.21300148,0.21300148,0.4248565669158882,0.43185647138181865,0.6521015173518224,0.6666666666666666
0.213201472,0.213201472,0.4244349695980832,0.4314112031789576,0.6522533594805475,0.6666666666666666
0.213401464,0.213401464,0.42401338105533176,0.4309660157151773,0.6524044506259756,0.6666666666666666
0.213601456,0.213601456,0.42359180175892425,0.4305209092456231,0.6525547902407741,0.6666666666666666
0.213801448,0.213801448,0.4231702321790416,0.43007588402507657,0.652704377774459,0.6666666666666666
0.21400144000000001,0.21400144000000001,0.42274867278475803,0.42963094030795534,0.6528532126733836,0.6666666666666666
0.214201432,0.214201432,0.4223271240440476,0.4291860783483164,0.653001294380726,0.6666666666666666
0.214401424,0.214401424,0.4219055864237893,0.42874129839985764,0.6531486223364775,0.6666666666666666
0.214601416,0.214601416,0.42148406038977076,0.4282966007159191,0.6532951959774289,0.6666666666666666
0.214801408,0.214801408,0.42106254640669527,0.42785198554948584,0.6534410147371594,0.6666666666666666
0.2150014,0.2150014,0.4206410449381851,0.4274074531531894,0.6535860780460231,0.6666666666666666
0.215201392,0.215201392,0.42021955644678777,0.4269630037793096,0.6537303853311367,0.6666666666666666
0.215401384,0.215401384,0.4197980813939797,0.4265186376797761,0.6538739360163667,0.6666666666666666
0.215601376,0.215601376,0.4193766202401723,0.426074355106171,0.6540167295223163,0.6666666666666666
0.215801368,0.215801368,0.41895517344471644,0.42563015630973,0.6541587652663127,0.6666666666666666
0.21600136,0.21600136,0.4185337414659072,0.42518604154134465,0.6543000426623939,0.6666666666666666
0.216201352,0.216201352,0.4181123247609888,0.4247420110515636,0.6544405611212958,0.6666666666666666
0.216401344,0.216401344,0.4176909237861599,0.4242980650905956,0.6545803200504379,0.6666666666666666
0.216601336,0.216601336,0.41726953899657737,0.42385420390830963,0.6547193188539115,0.6666666666666666
0.216801328,0.216801328,0.41684817084636294,0.4234104277542387,0.6548575569324646,0.6666666666666666
0.21700132,0.21700132,0.4164268197886054,0.42296673687757946,0.6549950336834895,0.6666666666666666
0.217201312,0.217201312,0.4160054862753677,0.4225231315271958,0.6551317485010087,0.6666666666666666
0.217401304,0.217401304,0.41558417075769044,0.4220796119516196,0.6552677007756608,0.6666666666666666
0.217601296,0.217601296,0.41516287368559723,0.42163617839905315,0.6554028898946863,0.6666666666666666
0.217801288,0.217801288,0.4147415955080985,0.42119283111737066,0.655537315241915,0.6666666666666666
0.21800128,0.21800128,0.4143203366731969,0.42074957035411936,0.6556709761977504,0.6666666666666666
0.218201272,0.218201272,0.41389909762789184,0.4203063963565224,0.6558038721391558,0.6666666666666666
0.218401264,0.218401264,0.4134778788181841,0.41986330937148014,0.6559360024396403,0.6666666666666666
0.218601256,0.218601256,0.41305668068908036,0.4194203096455718,0.656067366469244,0.6666666666666666
0.218801248,0.218801248,0.41263550368459745,0.4189773974250567,0.6561979635945236,0.6666666666666666
0.21900124,0.21900124,0.41221434824776715,0.41853457295587687,0.6563277931785377,0.6666666666666666
0.219201232,0.219201232,0.4117932148206416,0.4180918364836587,0.6564568545808311,0.6666666666666666
0.219401224,0.219401224,0.411372103844296,0.417649188253714,0.6565851471574216,0.6666666666666666
0.219601216,0.219601216,0.4109510157588352,0.4172066285110422,0.6567126702607835,0.6666666666666666
0.219801208,0.219801208,0.410529951003396,0.4167641575003319,0.6568394232398325,0.6666666666666666
0.2200012,0.2200012,0.41010891001615357,0.4163217754659628,0.6569654054399112,0.6666666666666666
0.220201192,0.220201192,0.4096878932343243,0.41587948265200664,0.6570906162027732,0.6666666666666666
0.220401184,0.220401184,0.40926690109417163,0.4154372793022301,0.6572150548665677,0.6666666666666666
0.220601176,0.220601176,0.40884593403100933,0.4149951656600956,0.6573387207658234,0.6666666666666666
0.220801168,0.220801168,0.4084249924792064,0.41455314196876314,0.6574616132314333,0.6666666666666666
0.22100116,0.22100116,0.40800407687219087,0.4141112084710915,0.6575837315906382,0.6666666666666666
0.221201152,0.221201152,0.40758318764245527,0.41366936540964144,0.6577050751670115,0.6666666666666666
0.221401144,0.221401144,0.40716232522156004,0.41322761302667577,0.6578256432804417,0.6666666666666666
0.221601136,0.221601136,0.4067414900401376,0.4127859515641613,0.6579454352471179,0.6666666666666666
0.22180112800000001,0.22180112800000001,0.4063206825278974,0.41234438126377115,0.6580644503795116,0.6666666666666666
0.22200112,0.22200112,0.4058999031136299,0.4119029023668858,0.6581826879863614,0.6666666666666666
0.222201112,0.222201112,0.4054791522252099,0.4114615151145946,0.6583001473726556,0.6666666666666666
0.222401104,0.222401104,0.40505843028960287,0.41102021974769837,0.6584168278396159,0.6666666666666666
0.222601096,0.222601096,0.40463773773286715,0.4105790165067097,0.6585327286846795,0.6666666666666666
0.222801088,0.222801088,0.40421707498015835,0.4101379056318554,0.6586478492014836,0.6666666666666666
0.22300108,0.22300108,0.4037964424557348,0.40969688736307797,0.6587621886798467,0.6666666666666666
0.223201072,0.223201072,0.4033758405829605,0.409255961940037,0.6588757464057517,0.6666666666666666
0.223401064,0.223401064,0.4029552697843096,0.4088151296021108,0.6589885216613289,0.6666666666666666
0.223601056,0.223601056,0.40253473048137045,0.4083743905883982,0.6591005137248379,0.6666666666666666
0.223801048,0.223801048,0.4021142230948497,0.4079337451377198,0.6592117218706495,0.6666666666666666
0.22400104,0.22400104,0.40169374804457664,0.40749319348862,0.6593221453692286,0.6666666666666666
0.224201032,0.224201032,0.4012733057495069,0.40705273587936835,0.6594317834871153,0.6666666666666666
0.224401024,0.224401024,0.4008528966277264,0.40661237254796073,0.6595406354869074,0.6666666666666666
0.22460101600000001,0.22460101600000001,0.40043252109645566,0.4061721037321213,0.6596487006272418,0.6666666666666666
0.224801008,0.224801008,0.4000121795720536,0.4057319296693042,0.6597559781627754,0.6666666666666666
0.225001,0.225001,0.39959187247002165,0.4052918505966948,0.6598624673441675,0.6666666666666666
0.225200992,0.225200992,0.39917160020500786,0.40485186675121154,0.6599681674180604,0.6666666666666666
0.225400984,0.225400984,0.39875136319080995,0.4044119783695067,0.6600730776270602,0.6666666666666666
0.225600976,0.225600976,0.3983311618403807,0.4039721856879692,0.6601771972097185,0.6666666666666666
0.225800968,0.225800968,0.39791099656583057,0.40353248894272503,0.6602805254005122,0.6666666666666666
0.22600096,0.22600096,0.3974908677784319,0.4030928883696388,0.6603830614298247,0.6666666666666666
0.226200952,0.226200952,0.3970707758886234,0.4026533842043164,0.6604848045239265,0.6666666666666666
0.226400944,0.226400944,0.3966507213060134,0.4022139766821055,0.6605857539049547,0.6666666666666666
0.226600936,0.226600936,0.3962307044393836,0.40177466603809653,0.660685908790894,0.6666666666666666
0.226800928,0.226800928,0.3958107256966932,0.4013354525071259,0.6607852683955556,0.6666666666666666
0.22700092,0.22700092,0.3953907854850828,0.40089633632377597,0.6608838319285583,0.6666666666666666
0.227200912,0.227200912,0.39497088421087795,0.4004573177223773,0.6609815985953071,0.6666666666666666
0.22740090400000001,0.22740090400000001,0.3945510222795925,0.4000183969370095,0.6610785675969733,0.6666666666666666
0.227600896,0.227600896,0.3941312000959334,0.3995795742015037,0.6611747381304728,0.6666666666666666
0.227800888,0.227800888,0.3937114180638037,0.39914084974944325,0.6612701093884465,0.6666666666666666
0.22800088,0.22800088,0.39329167658630626,0.398702223814165,0.6613646805592388,0.6666666666666666
0.228200872,0.228200872,0.3928719760657474,0.39826369662876143,0.6614584508268762,0.6666666666666666
0.228400864,0.228400864,0.3924523169036417,0.3978252684260822,0.6615514193710453,0.6666666666666666
0.228600856,0.228600856,0.3920326995007134,0.3973869394387343,0.6616435853670728,0.6666666666666666
0.228800848,0.228800848,0.39161312425690264,0.39694870989908543,0.6617349479859025,0.6666666666666666
0.22900084,0.22900084,0.391193591571367,0.39651058003926337,0.661825506394074,0.6666666666666666
0.229200832,0.229200832,0.3907741018424866,0.3960725500911594,0.6619152597536999,0.6666666666666666
0.229400824,0.229400824,0.3903546554678668,0.39563462028642843,0.6620042072224444,0.6666666666666666
0.229600816,0.229600816,0.38993525284434194,0.39519679085649045,0.6620923479535006,0.6666666666666666
0.229800808,0.229800808,0.3895158943679795,0.394759062032533,0.6621796810955672,0.6666666666666666
0.2300008,0.2300008,0.3890965804340825,0.3943214340455112,0.6622662057928267,0.6666666666666666
0.230200792,0.230200792,0.38867731143719475,0.3938839071261504,0.6623519211849214,0.6666666666666666
0.230400784,0.230400784,0.3882580877711025,0.3934464815049466,0.6624368264069307,0.6666666666666666
0.230600776,0.230600776,0.3878389098288392,0.39300915741216835,0.6625209205893483,0.6666666666666666
0.230800768,0.230800768,0.3874197780026887,0.3925719350778584,0.6626042028580572,0.6666666666666666
0.23100076,0.23100076,0.3870006926841888,0.39213481473183465,0.662686672334307,0.6666666666666666
0.231200752,0.231200752,0.38658165426413416,0.3916977966036914,0.6627683281346899,0.6666666666666666
0.231400744,0.231400744,0.3861626631325805,0.39126088092280126,0.6628491693711152,0.6666666666666666
0.231600736,0.231600736,0.3857437196788476,0.3908240679183161,0.6629291951507872,0.6666666666666666
0.231800728,0.231800728,0.38532482429152287,0.3903873578191687,0.6630084045761786,0.6666666666666666
0.23200072,0.23200072,0.38490597735846493,0.38995075085407405,0.6630867967450067,0.6666666666666666
0.232200712,0.232200712,0.38448717926680664,0.3895142472515307,0.663164370750208,0.6666666666666666
0.232400704,0.232400704,0.3840684304029585,0.38907784723982175,0.6632411256799131,0.6666666666666666
0.232600696,0.232600696,0.3836497311526127,0.3886415510470172,0.6633170606174218,0.6666666666666666
0.232800688,0.232800688,0.3832310819007452,0.3882053589009739,0.6633921746411767,0.6666666666666666
0.23300068,0.23300068,0.3828124830316205,0.3877692710293383,0.6634664668247374,0.6666666666666666
0.233200672,0.233200672,0.3823939349287937,0.3873332876595465,0.6635399362367552,0.6666666666666666
0.233400664,0.233400664,0.38197543797511513,0.3868974090188272,0.663612581940946,0.6666666666666666
0.233600656,0.233600656,0.3815569925527319,0.3864616353342009,0.6636844029960645,0.6666666666666666
0.233800648,0.233800648,0.38113859904309316,0.3860259668324833,0.6637553984558764,0.6666666666666666
0.23400064,0.23400064,0.3807202578269516,0.38559040374028525,0.6638255673691329,0.6666666666666666
0.234200632,0.234200632,0.3803019692843683,0.38515494628401475,0.6638949087795425,0.6666666666666666
0.234400624,0.234400624,0.37988373379471474,0.38471959468987826,0.663963421725744,0.6666666666666666
0.234600616,0.234600616,0.3794655517366759,0.38428434918388105,0.6640311052412781,0.6666666666666666
0.234800608,0.234800608,0.3790474234882555,0.3838492099918304,0.664097958354561,0.6666666666666666
0.2350006,0.2350006,0.3786293494267759,0.38341417733933464,0.664163980088855,0.6666666666666666
0.235200592,0.235200592,0.3782113299288846,0.38297925145180634,0.6642291694622409,0.6666666666666666
0.235400584,0.235400584,0.37779336537055547,0.38254443255446274,0.6642935254875886,0.6666666666666666
0.235600576,0.235600576,0.377375456127092,0.3821097208723269,0.6643570471725291,0.6666666666666666
0.235800568,0.235800568,0.37695760257313166,0.38167511663022974,0.6644197335194253,0.6666666666666666
0.23600056,0.23600056,0.37653980508264745,0.38124062005281045,0.6644815835253421,0.6666666666666666
0.236200552,0.236200552,0.37612206402895165,0.38080623136451763,0.6645425961820173,0.6666666666666666
0.236400544,0.236400544,0.3757043797847002,0.3803719507896125,0.6646027704758316,0.6666666666666666
0.236600536,0.236600536,0.37528675272189355,0.3799377785521675,0.6646621053877787,0.6666666666666666
0.236800528,0.236800528,0.3748691832118811,0.3795037148760693,0.6647205998934346,0.6666666666666666
0.23700052,0.23700052,0.3744516716253643,0.37906975998501957,0.6647782529629271,0.6666666666666666
0.237200512,0.237200512,0.3740342183323993,0.3786359141025363,0.6648350635609056,0.6666666666666666
0.237400504,0.237400504,0.37361682370239985,0.3782021774519546,0.6648910306465086,0.6666666666666666
0.237600496,0.237600496,0.37319948810414144,0.37776855025642936,0.6649461531733333,0.6666666666666666
0.237800488,0.237800488,0.37278221190576255,0.37733503273893443,0.6650004300894038,0.6666666666666666
0.23800048000000001,0.23800048000000001,0.3723649954747691,0.37690162512226544,0.6650538603371389,0.6666666666666666
0.238200472,0.238200472,0.371947839178037,0.37646832762904053,0.66510644285332,0.6666666666666666
0.238400464,0.238400464,0.3715307433818146,0.3760351404817013,0.6651581765690582,0.6666666666666666
0.238600456,0.238600456,0.3711137084517269,0.3756020639025149,0.6652090604097621,0.6666666666666666
0.238800448,0.238800448,0.3706967347527774,0.3751690981135742,0.6652590932951048,0.6666666666666666
0.23900044,0.23900044,0.37027982264935116,0.3747362433367995,0.6653082741389891,0.6666666666666666
0.239200432,0.239200432,0.3698629725052186,0.3743034997939404,0.6653566018495157,0.6666666666666666
0.239400424,0.239400424,0.3694461846835373,0.3738708677065757,0.6654040753289479,0.6666666666666666
0.239600416,0.239600416,0.3690294595468555,0.37343834729611547,0.6654506934736784,0.6666666666666666
0.239800408,0.239800408,0.3686127974571155,0.37300593878380245,0.6654964551741933,0.6666666666666666
0.2400004,0.2400004,0.3681961987756553,0.37257364239071233,0.6655413593150387,0.6666666666666666
0.240200392,0.240200392,0.3677796638632126,0.37214145833775625,0.6655854047747845,0.6666666666666666
0.240400384,0.240400384,0.3673631930799271,0.37170938684568045,0.6656285904259891,0.6666666666666666
0.240600376,0.240600376,0.3669467867853432,0.37127742813506887,0.6656709151351642,0.6666666666666666
0.240800368,0.240800368,0.3665304453384142,0.3708455824263439,0.6657123777627377,0.6666666666666666
0.24100036,0.24100036,0.3661141690975027,0.3704138499397667,0.6657529771630181,0.6666666666666666
0.241200352,0.241200352,0.3656979584203859,0.36998223089543997,0.6657927121841571,0.6666666666666666
0.241400344,0.241400344,0.36528181366425694,0.36955072551330803,0.6658315816681127,0.6666666666666666
0.241600336,0.241600336,0.3648657351857276,0.3691193340131575,0.6658695844506118,0.6666666666666666
0.241800328,0.241800328,0.3644497233408325,0.36868805661462056,0.6659067193611125,0.6666666666666666
0.24200032,0.24200032,0.3640337784850304,0.36825689353717406,0.6659429852227656,0.6666666666666666
0.242200312,0.242200312,0.36361790097320723,0.36782584500014104,0.6659783808523765,0.6666666666666666
0.242400304,0.242400304,0.3632020911596801,0.36739491122269335,0.6660129050603663,0.6666666666666666
0.242600296,0.242600296,0.36278634939819826,0.36696409242385086,0.6660465566507325,0.6666666666666666
0.242800288,0.242800288,0.36237067604194695,0.36653338882248393,0.6660793344210099,0.6666666666666666
0.24300028,0.24300028,0.3619550714435498,0.366102800637314,0.6661112371622295,0.6666666666666666
0.243200272,0.243200272,0.36153953595507193,0.36567232808691497,0.6661422636588803,0.6666666666666666
0.243400264,0.243400264,0.3611240699280218,0.3652419713897146,0.6661724126888667,0.6666666666666666
0.243600256,0.243600256,0.3607086737133547,0.3648117307639945,0.6662016830234687,0.6666666666666666
0.243800248,0.243800248,0.36029334766147497,0.3643816064278928,0.6662300734272999,0.6666666666666666
0.24400024,0.24400024,0.35987809212223915,0.3639515985994045,0.6662575826582663,0.6666666666666666
0.244200232,0.244200232,0.3594629074449581,0.36352170749638246,0.6662842094675239,0.6666666666666666
0.244400224,0.244400224,0.35904779397840036,0.3630919333365391,0.6663099525994362,0.6666666666666666
0.244600216,0.244600216,0.35863275207079354,0.36266227633744674,0.666334810791531,0.6666666666666666
0.244800208,0.244800208,0.3582177820698287,0.36223273671654005,0.6663587827744579,0.6666666666666666
0.2450002,0.2450002,0.3578028843226609,0.36180331469111515,0.6663818672719439,0.6666666666666666
0.245200192,0.245200192,0.3573880591759142,0.36137401047833306,0.6664040630007493,0.6666666666666666
0.245400184,0.245400184,0.3569733069756823,0.360944824295219,0.6664253686706239,0.6666666666666666
0.245600176,0.245600176,0.35655862806753175,0.3605157563586641,0.6664457829842609,0.6666666666666666
0.245800168,0.245800168,0.35614402279650514,0.3600868068854272,0.6664653046372528,0.6666666666666666
0.24600016,0.24600016,0.3557294915071224,0.3596579760921347,0.6664839323180449,0.6666666666666666
0.246200152,0.246200152,0.355315034543385,0.35922926419528256,0.666501664707889,0.6666666666666666
0.246400144,0.246400144,0.3549006522487771,0.35880067141123734,0.6665185004807972,0.6666666666666666
0.246600136,0.246600136,0.35448634496626874,0.358372197956237,0.6665344383034949,0.6666666666666666
0.246800128,0.246800128,0.3540721130383182,0.35794384404639185,0.6665494768353728,0.6666666666666666
0.24700012,0.24700012,0.35365795680687495,0.35751560989768655,0.6665636147284387,0.6666666666666666
0.247200112,0.247200112,0.3532438766133811,0.35708749572597975,0.6665768506272705,0.6666666666666666
0.247400104,0.247400104,0.3528298727987752,0.35665950174700645,0.6665891831689656,0.6666666666666666
0.247600096,0.247600096,0.3524159457034942,0.35623162817637893,0.6666006109830929,0.6666666666666666
0.247800088,0.247800088,0.35200209566747553,0.355803875229587,0.6666111326916417,0.6666666666666666
0.24800008,0.24800008,0.35158832303015997,0.3553762431219997,0.666620746908973,0.6666666666666666
0.248200072,0.248200072,0.3511746281304946,0.35494873206886685,0.6666294522417672,0.6666666666666666
0.248400064,0.248400064,0.350761011306934,0.3545213422853187,0.6666372472889737,0.6666666666666666
0.248600056,0.248600056,0.3503474728974439,0.35409407398636844,0.6666441306417591,0.6666666666666666
0.248800048,0.248800048,0.3499340132395035,0.35366692738691285,0.6666501008834547,0.6666666666666666
0.24900004,0.24900004,0.34952063267010686,0.3532399027017329,0.666655156589504,0.6666666666666666
0.249200032,0.249200032,0.34910733152576645,0.35281300014549494,0.6666592963274092,0.6666666666666666
0.249400024,0.249400024,0.34869411014251545,0.3523862199327527,0.6666625186566775,0.6666666666666666
0.249600016,0.249600016,0.34828096885590903,0.35195956227794667,0.6666648221287672,0.6666666666666666
0.249800008,0.249800008,0.34786790800102885,0.35153302739540715,0.666666205287032,0.6666666666666666
0.25,0.25,0.347454927912483,0.35110661549935335,0.6666666666666666,0.6666666666666666
0.250199992,0.250199992,0.34704202892441005,0.35068032680389566,0.6666666666666666,0.6666666666666666
0.250399984,0.250399984,0.346629211370481,0.3502541615230363,0.6666666666666666,0.6666666666666666
0.250599976,0.250599976,0.3462164755839022,0.34982811987067125,0.6666666666666666,0.6666666666666666
0.250799968,0.250799968,0.3458038218974158,0.34940220206058925,0.6666666666666666,0.6666666666666666
0.25099996,0.25099996,0.34539125064330456,0.34897640830647486,0.6666666666666666,0.6666666666666666
0.251199952,0.251199952,0.34497876215339224,0.3485507388219083,0.6666666666666666,0.6666666666666666
0.251399944,0.251399944,0.34456635675904757,0.34812519382036766,0.6666666666666666,0.6666666666666666
0.251599936,0.251599936,0.34415403479118456,0.34769977351522796,0.6666666666666666,0.6666666666666666
0.251799928,0.251799928,0.3437417965802676,0.347274478119765,0.6666666666666666,0.6666666666666666
0.25199992,0.25199992,0.34332964245631037,0.3468493078471531,0.6666666666666666,0.6666666666666666
0.252199912,0.252199912,0.3429175727488811,0.34642426291046907,0.6666666666666666,0.6666666666666666
0.252399904,0.252399904,0.3425055877871036,0.3459993435226916,0.6666666666666666,0.6666666666666666
0.252599896,0.252599896,0.3420936878996595,0.3455745498967027,0.6666666666666666,0.6666666666666666
0.252799888,0.252799888,0.3416818734147902,0.3451498822452887,0.6666666666666666,0.6666666666666666
0.25299988,0.25299988,0.34127014466030003,0.3447253407811407,0.6666666666666666,0.6666666666666666
0.253199872,0.253199872,0.34085850196355827,0.3443009257168572,0.6666666666666666,0.6666666666666666
0.253399864,0.253399864,0.34044694565150074,0.34387663726494344,0.6666666666666666,0.6666666666666666
0.253599856,0.253599856,0.3400354760506326,0.34345247563781284,0.6666666666666666,0.6666666666666666
0.253799848,0.253799848,0.33962409348703093,0.34302844104778885,0.6666666666666666,0.6666666666666666
0.25399984,0.25399984,0.3392127982863458,0.3426045337071045,0.6666666666666666,0.6666666666666666
0.254199832,0.254199832,0.3388015907738037,0.3421807538279047,0.6666666666666666,0.6666666666666666
0.254399824,0.254399824,0.3383904712742093,0.3417571016222469,0.6666666666666666,0.6666666666666666
0.254599816,0.254599816,0.3379794401119472,0.34133357730210145,0.6666666666666666,0.6666666666666666
0.254799808,0.254799808,0.33756849761098495,0.3409101810793534,0.6666666666666666,0.6666666666666666
0.2549998,0.2549998,0.3371576440948746,0.34048691316580315,0.6666666666666666,0.6666666666666666
0.255199792,0.255199792,0.33674687988675533,0.34006377377316743,0.6666666666666666,0.6666666666666666
0.255399784,0.255399784,0.3363362053093549,0.33964076311308006,0.6666666666666666,0.6666666666666666
0.255599776,0.255599776,0.33592562068499277,0.3392178813970936,0.6666666666666666,0.6666666666666666
0.255799768,0.255799768,0.33551512633558234,0.3387951288366802,0.6666666666666666,0.6666666666666666
0.25599976,0.25599976,0.33510472258263124,0.33837250564323135,0.6666666666666666,0.6666666666666666
0.256199752,0.256199752,0.3346944097472458,0.3379500120280607,0.6666666666666666,0.6666666666666666
0.256399744,0.256399744,0.3342841881501317,0.3375276482024037,0.6666666666666666,0.6666666666666666
0.256599736,0.256599736,0.3338740581115972,0.33710541437741953,0.6666666666666666,0.6666666666666666
0.256799728,0.256799728,0.333464019951554,0.336683310764191,0.6666666666666666,0.6666666666666666
0.25699972,0.25699972,0.3330540739895205,0.33626133757372684,0.6666666666666666,0.6666666666666666
0.257199712,0.257199712,0.3326442205446228,0.3358394950169607,0.6666666666666666,0.6666666666666666
0.257399704,0.257399704,0.3322344599355984,0.3354177833047551,0.6666666666666666,0.6666666666666666
0.257599696,0.257599696,0.3318247924807967,0.3349962026478996,0.6666666666666666,0.6666666666666666
0.257799688,0.257799688,0.33141521849818134,0.33457475325711244,0.6666666666666666,0.6666666666666666
0.25799968,0.25799968,0.33100573830533375,0.3341534353430432,0.6666666666666666,0.6666666666666666
0.258199672,0.258199672,0.33059635221945294,0.33373224911627103,0.6666666666666666,0.6666666666666666
0.258399664,0.258399664,0.33018706055735975,0.3333111947873084,0.6666666666666666,0.6666666666666666
0.258599656,0.258599656,0.3297778636354971,0.3328902725665995,0.6666666666666666,0.6666666666666666
0.258799648,0.258799648,0.3293687617699337,0.3324694826645231,0.6666666666666666,0.6666666666666666
0.25899964,0.25899964,0.3289597552763646,0.3320488252913928,0.6666666666666666,0.6666666666666666
0.259199632,0.259199632,0.32855084447011385,0.3316283006574573,0.6666666666666666,0.6666666666666666
0.259399624,0.259399624,0.3281420296661371,0.3312079089729027,0.6666666666666666,0.6666666666666666
0.259599616,0.259599616,0.32773331117902316,0.3307876504478529,0.6666666666666666,0.6666666666666666
0.259799608,0.259799608,0.32732468932299474,0.3303675252923694,0.6666666666666666,0.6666666666666666
0.2599996,0.2599996,0.32691616441191346,0.3299475337164544,0.6666666666666666,0.6666666666666666
0.260199592,0.260199592,0.32650773675927885,0.3295276759300501,0.6666666666666666,0.6666666666666666
0.260399584,0.260399584,0.3260994066782318,0.3291079521430399,0.6666666666666666,0.6666666666666666
0.260599576,0.260599576,0.3256911744815572,0.3286883625652504,0.6666666666666666,0.6666666666666666
0.260799568,0.260799568,0.32528304048168377,0.32826890740645054,0.6666666666666666,0.6666666666666666
0.26099956,0.26099956,0.32487500499068794,0.32784958687635374,0.6666666666666666,0.6666666666666666
0.261199552,0.261199552,0.3244670683202955,0.32743040118461914,0.6666666666666666,0.6666666666666666
0.261399544,0.261399544,0.3240592307818831,0.32701135054085173,0.6666666666666666,0.6666666666666666
0.261599536,0.261599536,0.3236514926864803,0.3265924351546033,0.6666666666666666,0.6666666666666666
0.261799528,0.261799528,0.32324385434477176,0.32617365523537384,0.6666666666666666,0.6666666666666666
0.26199952,0.26199952,0.32283631606709884,0.32575501099261206,0.6666666666666666,0.6666666666666666
0.262199512,0.262199512,0.3224288781634621,0.32533650263571656,0.6666666666666666,0.6666666666666666
0.262399504,0.262399504,0.32202154094352275,0.32491813037403683,0.6666666666666666,0.6666666666666666
0.262599496,0.262599496,0.32161430471660535,0.3244998944168743,0.6666666666666666,0.6666666666666666
0.262799488,0.262799488,0.32120716979169783,0.3240817949734821,0.6666666666666666,0.6666666666666666
0.26299948,0.26299948,0.32080013647745603,0.32366383225306766,0.6666666666666666,0.6666666666666666
0.263199472,0.263199472,0.3203932050822038,0.3232460064647927,0.6666666666666666,0.6666666666666666
0.26339946399999997,0.26339946399999997,0.31998637591393514,0.3228283178177738,0.6666666666666666,0.6666666666666666
0.263599456,0.263599456,0.3195796492803167,0.32241076652108425,0.6666666666666666,0.6666666666666666
0.263799448,0.263799448,0.3191730254886892,0.3219933527837543,0.6666666666666666,0.6666666666666666
0.26399944,0.26399944,0.31876650484606994,0.3215760768147725,0.6666666666666666,0.6666666666666666
0.264199432,0.264199432,0.3183600876591537,0.3211589388230861,0.6666666666666666,0.6666666666666666
0.264399424,0.264399424,0.3179537742343153,0.3207419390176024,0.6666666666666666,0.6666666666666666
0.264599416,0.264599416,0.3175475648776114,0.3203250776071894,0.6666666666666666,0.6666666666666666
0.264799408,0.264799408,0.31714145989478204,0.31990835480067675,0.6666666666666666,0.6666666666666666
0.2649994,0.2649994,0.3167354595912532,0.3194917708068569,0.6666666666666666,0.6666666666666666
0.265199392,0.265199392,0.3163295642721382,0.31907532583448583,0.6666666666666666,0.6666666666666666
0.265399384,0.265399384,0.3159237742422389,0.31865902009228336,0.6666666666666666,0.6666666666666666
0.265599376,0.265599376,0.315518089806049,0.31824285378893524,0.6666666666666666,0.6666666666666666
0.265799368,0.265799368,0.31511251126775464,0.31782682713309324,0.6666666666666666,0.6666666666666666
0.26599936,0.26599936,0.31470703893123686,0.317410940333376,0.6666666666666666,0.6666666666666666
0.266199352,0.266199352,0.3143016731000732,0.3169951935983702,0.6666666666666666,0.6666666666666666
0.266399344,0.266399344,0.3138964140775396,0.3165795871366318,0.6666666666666666,0.6666666666666666
0.266599336,0.266599336,0.3134912621666123,0.31616412115668585,0.6666666666666666,0.6666666666666666
0.266799328,0.266799328,0.3130862176699692,0.3157487958670283,0.6666666666666666,0.6666666666666666
0.26699932,0.26699932,0.3126812808899927,0.31533361147612704,0.6666666666666666,0.6666666666666666
0.267199312,0.267199312,0.3122764521287703,0.3149185681924219,0.6666666666666666,0.6666666666666666
0.267399304,0.267399304,0.31187173168809706,0.31450366622432613,0.6666666666666666,0.6666666666666666
0.267599296,0.267599296,0.31146711986947734,0.3140889057802273,0.6666666666666666,0.6666666666666666
0.267799288,0.267799288,0.31106261697412596,0.31367428706848755,0.6666666666666666,0.6666666666666666
0.26799928,0.26799928,0.3106582233029719,0.313259810297446,0.6666666666666666,0.6666666666666666
0.268199272,0.268199272,0.3102539391566577,0.312845475675418,0.6666666666666666,0.6666666666666666
0.268399264,0.268399264,0.30984976483554194,0.312431283410696,0.6666666666666666,0.6666666666666666
0.268599256,0.268599256,0.3094457006397019,0.3120172337115519,0.6666666666666666,0.6666666666666666
0.268799248,0.268799248,0.30904174686893504,0.311603326786237,0.6666666666666666,0.6666666666666666
0.26899924,0.26899924,0.3086379038227596,0.31118956284298244,0.6666666666666666,0.6666666666666666
0.269199232,0.269199232,0.308234171800418,0.3107759420900013,0.6666666666666666,0.6666666666666666
0.269399224,0.269399224,0.3078305511008773,0.3103624647354878,0.6666666666666666,0.6666666666666666
0.269599216,0.269599216,0.30742704202283155,0.30994913098761984,0.6666666666666666,0.6666666666666666
0.269799208,0.269799208,0.30702364486470346,0.3095359410545587,0.6666666666666666,0.6666666666666666
0.2699992,0.2699992,0.3066203599246463,0.30912289514445107,0.6666666666666666,0.6666666666666666
0.270199192,0.270199192,0.3062171875005451,0.30870999346542843,0.6666666666666666,0.6666666666666666
0.270399184,0.270399184,0.30581412789001894,0.3082972362256089,0.6666666666666666,0.6666666666666666
0.270599176,0.270599176,0.305411181390422,0.3078846236330978,0.6666666666666666,0.6666666666666666
0.270799168,0.270799168,0.3050083482988466,0.30747215589598925,0.6666666666666666,0.6666666666666666
0.27099916,0.27099916,0.3046056289121228,0.30705983322236546,0.6666666666666666,0.6666666666666666
0.271199152,0.271199152,0.3042030235268223,0.3066476558202991,0.6666666666666666,0.6666666666666666
0.271399144,0.271399144,0.30380053243925886,0.3062356238978536,0.6666666666666666,0.6666666666666666
0.271599136,0.271599136,0.3033981559454898,0.3058237376630832,0.6666666666666666,0.6666666666666666
0.271799128,0.271799128,0.30299589434131896,0.3054119973240358,0.6666666666666666,0.6666666666666666
0.27199912,0.27199912,0.3025937479222973,0.3050004030887518,0.6666666666666666,0.6666666666666666
0.272199112,0.272199112,0.30219171698372455,0.30458895516526585,0.6666666666666666,0.6666666666666666
0.272399104,0.272399104,0.3017898018206516,0.3041776537616077,0.6666666666666666,0.6666666666666666
0.272599096,0.272599096,0.30138800272788213,0.3037664990858036,0.6666666666666666,0.6666666666666666
0.272799088,0.272799088,0.3009863199999727,0.30335549134587503,0.6666666666666666,0.6666666666666666
0.27299908,0.27299908,0.3005847539312373,0.30294463074984274,0.6666666666666666,0.6666666666666666
0.273199072,0.273199072,0.30018330481574634,0.3025339175057248,0.6666666666666666,0.6666666666666666
0.273399064,0.273399064,0.29978197294732967,0.30212335182153904,0.6666666666666666,0.6666666666666666
0.273599056,0.273599056,0.29938075861957747,0.30171293390530307,0.6666666666666666,0.6666666666666666
0.273799048,0.273799048,0.2989796621258428,0.3013026639650357,0.6666666666666666,0.6666666666666666
0.27399903999999997,0.27399903999999997,0.2985786837592429,0.3008925422087577,0.6666666666666666,0.6666666666666666
0.274199032,0.274199032,0.2981778238126602,0.30048256884449226,0.6666666666666666,0.6666666666666666
0.274399024,0.274399024,0.2977770825787447,0.30007274408026613,0.6666666666666666,0.6666666666666666
0.274599016,0.274599016,0.29737646034991533,0.29966306812411037,0.6666666666666666,0.6666666666666666
0.274799008,0.274799008,0.2969759574183615,0.2992535411840614,0.6666666666666666,0.6666666666666666
0.274999,0.274999,0.29657557407604523,0.29884416346816156,0.6666666666666666,0.6666666666666666
0.275198992,0.275198992,0.29617531061470215,0.2984349351844606,0.6666666666666666,0.6666666666666666
0.275398984,0.275398984,0.29577516732584236,0.2980258565410144,0.6666666666666666,0.6666666666666666
0.275598976,0.275598976,0.2953751445007549,0.2976169277458896,0.6666666666666666,0.6666666666666666
0.275798968,0.275798968,0.2949752424305061,0.29720814900716075,0.6666666666666666,0.6666666666666666
0.27599896,0.27599896,0.29457546140594265,0.296799520532913,0.6666666666666666,0.6666666666666666
0.276198952,0.276198952,0.2941758017176934,0.29639104253124243,0.6666666666666666,0.6666666666666666
0.276398944,0.276398944,0.29377626365617054,0.29598271521025743,0.6666666666666666,0.6666666666666666
0.276598936,0.276598936,0.2933768475115712,0.2955745387780786,0.6666666666666666,0.6666666666666666
0.276798928,0.276798928,0.2929775535738796,0.2951665134428411,0.6666666666666666,0.6666666666666666
0.27699892,0.27699892,0.2925783821328672,0.2947586394126931,0.6666666666666666,0.6666666666666666
0.277198912,0.277198912,0.292179333478096,0.29435091689579884,0.6666666666666666,0.6666666666666666
0.277398904,0.277398904,0.2917804078989194,0.293943346100339,0.6666666666666666,0.6666666666666666
0.277598896,0.277598896,0.2913816056844831,0.2935359272345103,0.6666666666666666,0.6666666666666666
0.277798888,0.277798888,0.2909829271237279,0.2931286605065276,0.6666666666666666,0.6666666666666666
0.27799888,0.27799888,0.2905843725053901,0.2927215461246243,0.6666666666666666,0.6666666666666666
0.278198872,0.278198872,0.2901859421180042,0.2923145842970535,0.6666666666666666,0.6666666666666666
0.278398864,0.278398864,0.28978763624990367,0.29190777523208816,0.6666666666666666,0.6666666666666666
0.278598856,0.278598856,0.28938945518922216,0.29150111913802207,0.6666666666666666,0.6666666666666666
0.278798848,0.278798848,0.2889913992238962,0.29109461622317145,0.6666666666666666,0.6666666666666666
0.27899884,0.27899884,0.2885934686416659,0.29068826669587466,0.6666666666666666,0.6666666666666666
0.279198832,0.279198832,0.2881956637300769,0.29028207076449447,0.6666666666666666,0.6666666666666666
0.279398824,0.279398824,0.28779798477648133,0.28987602863741685,0.6666666666666666,0.6666666666666666
0.279598816,0.279598816,0.28740043206803983,0.2894701405230535,0.6666666666666666,0.6666666666666666
0.279798808,0.279798808,0.28700300589172356,0.2890644066298425,0.6666666666666666,0.6666666666666666
0.2799988,0.2799988,0.28660570653431466,0.28865882716624836,0.6666666666666666,0.6666666666666666
0.280198792,0.280198792,0.2862085342824081,0.288253402340763,0.6666666666666666,0.6666666666666666
0.280398784,0.280398784,0.2858114894224134,0.28784813236190687,0.6666666666666666,0.6666666666666666
0.280598776,0.280598776,0.285414572240557,0.2874430174382307,0.6666666666666666,0.6666666666666666
0.280798768,0.280798768,0.2850177830228817,0.2870380577783137,0.6666666666666666,0.6666666666666666
0.28099876,0.28099876,0.2846211220552498,0.2866332535907672,0.6666666666666666,0.6666666666666666
0.281198752,0.281198752,0.2842245896233445,0.2862286050842338,0.6666666666666666,0.6666666666666666
0.281398744,0.281398744,0.2838281860126708,0.2858241124673889,0.6666666666666666,0.6666666666666666
0.281598736,0.281598736,0.2834319115085568,0.28541977594894075,0.6666666666666666,0.6666666666666666
0.281798728,0.281798728,0.2830357663961566,0.2850155957376326,0.6666666666666666,0.6666666666666666
0.28199872,0.28199872,0.28263975096044974,0.28461157204224163,0.6666666666666666,0.6666666666666666
0.282198712,0.282198712,0.2822438654862449,0.2842077050715821,0.6666666666666666,0.6666666666666666
0.282398704,0.282398704,0.2818481102581798,0.2838039950345043,0.6666666666666666,0.6666666666666666
0.282598696,0.282598696,0.2814524855607231,0.28340044213989585,0.6666666666666666,0.6666666666666666
0.282798688,0.282798688,0.2810569916781758,0.2829970465966826,0.6666666666666666,0.6666666666666666
0.28299868,0.28299868,0.28066162889467355,0.28259380861383,0.6666666666666666,0.6666666666666666
0.283198672,0.283198672,0.2802663974941867,0.28219072840034287,0.6666666666666666,0.6666666666666666
0.283398664,0.283398664,0.27987129776052266,0.2817878061652669,0.6666666666666666,0.6666666666666666
0.283598656,0.283598656,0.27947632997732763,0.2813850421176894,0.6666666666666666,0.6666666666666666
0.283798648,0.283798648,0.2790814944280871,0.2809824364667398,0.6666666666666666,0.6666666666666666
0.28399864,0.28399864,0.2786867913961286,0.2805799894215913,0.6666666666666666,0.6666666666666666
0.284198632,0.284198632,0.27829222116462143,0.28017770119145996,0.6666666666666666,0.6666666666666666
0.284398624,0.284398624,0.2778977840165801,0.27977557198560765,0.6666666666666666,0.6666666666666666
0.28459861599999997,0.28459861599999997,0.2775034802348638,0.2793736020133411,0.6666666666666666,0.6666666666666666
0.284798608,0.284798608,0.27710931010217993,0.2789717914840141,0.6666666666666666,0.6666666666666666
0.2849986,0.2849986,0.2767152739010835,0.27857014060702673,0.6666666666666666,0.6666666666666666
0.285198592,0.285198592,0.2763213719139806,0.2781686495918285,0.6666666666666666,0.6666666666666666
0.285398584,0.285398584,0.2759276044231272,0.27776731864791593,0.6666666666666666,0.6666666666666666
0.285598576,0.285598576,0.2755339717106342,0.27736614798483705,0.6666666666666666,0.6666666666666666
0.285798568,0.285798568,0.27514047405846465,0.27696513781218857,0.6666666666666666,0.6666666666666666
0.28599856,0.28599856,0.2747471117484391,0.27656428833961966,0.6666666666666666,0.6666666666666666
0.286198552,0.286198552,0.27435388506223424,0.27616359977683097,0.6666666666666666,0.6666666666666666
0.286398544,0.286398544,0.27396079428138576,0.275763072333576,0.6666666666666666,0.6666666666666666
0.286598536,0.286598536,0.2735678396872898,0.2753627062196627,0.6666666666666666,0.6666666666666666
0.286798528,0.286798528,0.273175021561203,0.27496250164495206,0.6666666666666666,0.6666666666666666
0.28699852,0.28699852,0.2727823401842455,0.27456245881936153,0.6666666666666666,0.6666666666666666
0.287198512,0.287198512,0.2723897958374019,0.2741625779528643,0.6666666666666666,0.6666666666666666
0.287398504,0.287398504,0.27199738880152213,0.2737628592554905,0.6666666666666666,0.6666666666666666
0.287598496,0.287598496,0.27160511935732323,0.27336330293732747,0.6666666666666666,0.6666666666666666
0.287798488,0.287798488,0.27121298778539105,0.27296390920852176,0.6666666666666666,0.6666666666666666
0.28799848,0.28799848,0.27082099436618107,0.2725646782792788,0.6666666666666666,0.6666666666666666
0.288198472,0.288198472,0.27042913938002033,0.2721656103598643,0.6666666666666666,0.6666666666666666
0.288398464,0.288398464,0.2700374231071089,0.2717667056606049,0.6666666666666666,0.6666666666666666
0.288598456,0.288598456,0.2696458458275197,0.27136796439188837,0.6666666666666666,0.6666666666666666
0.288798448,0.288798448,0.2692544078212029,0.27096938676416615,0.6666666666666666,0.6666666666666666
0.28899844,0.28899844,0.2688631093679843,0.2705709729879518,0.6666666666666666,0.6666666666666666
0.289198432,0.289198432,0.26847195074756863,0.2701727232738238,0.6666666666666666,0.6666666666666666
0.289398424,0.289398424,0.26808093223954027,0.2697746378324254,0.6666666666666666,0.6666666666666666
0.289598416,0.289598416,0.267690054123364,0.26937671687446485,0.6666666666666666,0.6666666666666666
0.289798408,0.289798408,0.26729931667838847,0.2689789606107186,0.6666666666666666,0.6666666666666666
0.2899984,0.2899984,0.2669087201838448,0.2685813692520288,0.6666666666666666,0.6666666666666666
0.29019839199999997,0.29019839199999997,0.2665182649188499,0.26818394300930626,0.6666666666666666,0.6666666666666666
0.290398384,0.290398384,0.26612795116240734,0.26778668209353107,0.6666666666666666,0.6666666666666666
0.290598376,0.290598376,0.26573777919340835,0.2673895867157527,0.6666666666666666,0.6666666666666666
0.290798368,0.290798368,0.26534774929063426,0.26699265708709174,0.6666666666666666,0.6666666666666666
0.29099836,0.29099836,0.2649578617327558,0.266595893418739,0.6666666666666666,0.6666666666666666
0.291198352,0.291198352,0.26456811679833725,0.26619929592195873,0.6666666666666666,0.6666666666666666
0.291398344,0.291398344,0.26417851476583504,0.26580286480808707,0.6666666666666666,0.6666666666666666
0.291598336,0.291598336,0.26378905591360136,0.26540660028853474,0.6666666666666666,0.6666666666666666
0.291798328,0.291798328,0.26339974051988385,0.2650105025747864,0.6666666666666666,0.6666666666666666
0.29199832,0.29199832,0.26301056886282825,0.2646145718784027,0.6666666666666666,0.6666666666666666
0.292198312,0.292198312,0.26262154122047876,0.26421880841101975,0.6666666666666666,0.6666666666666666
0.292398304,0.292398304,0.2622326578707801,0.2638232123843512,0.6666666666666666,0.6666666666666666
0.292598296,0.292598296,0.26184391909157834,0.2634277840101882,0.6666666666666666,0.6666666666666666
0.292798288,0.292798288,0.2614553251606223,0.26303252350040024,0.6666666666666666,0.6666666666666666
0.29299828,0.29299828,0.26106687635556597,0.26263743106693704,0.6666666666666666,0.6666666666666666
0.293198272,0.293198272,0.2606785729539679,0.26224250692182766,0.6666666666666666,0.6666666666666666
0.293398264,0.293398264,0.2602904152332941,0.2618477512771823,0.6666666666666666,0.6666666666666666
0.293598256,0.293598256,0.2599024034709184,0.26145316434519283,0.6666666666666666,0.6666666666666666
0.293798248,0.293798248,0.25951453794412543,0.2610587463381344,0.6666666666666666,0.6666666666666666
0.29399824,0.29399824,0.2591268189301093,0.2606644974683646,0.6666666666666666,0.6666666666666666
0.294198232,0.294198232,0.2587392467059777,0.26027041794832617,0.6666666666666666,0.6666666666666666
0.294398224,0.294398224,0.258351821548751,0.25987650799054585,0.6666666666666666,0.6666666666666666
0.294598216,0.294598216,0.25796454373536504,0.2594827678076367,0.6666666666666666,0.6666666666666666
0.294798208,0.294798208,0.2575774135426723,0.25908919761229876,0.6666666666666666,0.6666666666666666
0.2949982,0.2949982,0.257190431247442,0.25869579761731876,0.6666666666666666,0.6666666666666666
0.295198192,0.295198192,0.2568035971263628,0.2583025680355716,0.6666666666666666,0.6666666666666666
0.295398184,0.295398184,0.2564169114560437,0.25790950908002175,0.6666666666666666,0.6666666666666666
0.295598176,0.295598176,0.25603037451301547,0.2575166209637235,0.6666666666666666,0.6666666666666666
0.295798168,0.295798168,0.2556439865737309,0.257123903899821,0.6666666666666666,0.6666666666666666
0.29599816,0.29599816,0.25525774791456834,0.2567313581015507,0.6666666666666666,0.6666666666666666
0.296198152,0.296198152,0.2548716588118304,0.25633898378224035,0.6666666666666666,0.6666666666666666
0.296398144,0.296398144,0.25448571954174715,0.25594678115531133,0.6666666666666666,0.6666666666666666
0.296598136,0.296598136,0.25409993038047735,0.2555547504342791,0.6666666666666666,0.6666666666666666
0.296798128,0.296798128,0.2537142916041082,0.2551628918327531,0.6666666666666666,0.6666666666666666
0.29699812,0.29699812,0.2533288034886583,0.25477120556443855,0.6666666666666666,0.6666666666666666
0.297198112,0.297198112,0.2529434663100783,0.2543796918431367,0.6666666666666666,0.6666666666666666
0.297398104,0.297398104,0.25255828034425204,0.25398835088274585,0.6666666666666666,0.6666666666666666
0.297598096,0.297598096,0.2521732458669984,0.2535971828972627,0.6666666666666666,0.6666666666666666
0.297798088,0.297798088,0.25178836315407194,0.25320618810078177,0.6666666666666666,0.6666666666666666
0.29799808,0.29799808,0.2514036324811648,0.2528153667074976,0.6666666666666666,0.6666666666666666
0.298198072,0.298198072,0.2510190541239077,0.25242471893170504,0.6666666666666666,0.6666666666666666
0.298398064,0.298398064,0.25063462835787076,0.25203424498779925,0.6666666666666666,0.6666666666666666
0.298598056,0.298598056,0.2502503554585659,0.2516439450902781,0.6666666666666666,0.6666666666666666
0.298798048,0.298798048,0.24986623570144723,0.25125381945374176,0.6666666666666666,0.6666666666666666
0.29899804,0.29899804,0.2494822693619132,0.25086386829289437,0.6666666666666666,0.6666666666666666
0.299198032,0.299198032,0.24909845671530606,0.2504740918225432,0.6666666666666666,0.6666666666666666
0.299398024,0.299398024,0.24871479803691568,0.2500844902576018,0.6666666666666666,0.6666666666666666
0.299598016,0.299598016,0.2483312936019792,0.24969506381308929,0.6666666666666666,0.6666666666666666
0.299798008,0.299798008,0.24794794368568235,0.24930581270413124,0.6666666666666666,0.6666666666666666
0.299998,0.299998,0.24756474856316174,0.24891673714596105,0.6666666666666666,0.6666666666666666
0.300197992,0.300197992,0.24718170850950485,0.2485278373539204,0.6666666666666666,0.6666666666666666
0.300397984,0.300397984,0.2467988237997521,0.2481391135434597,0.6666666666666666,0.6666666666666666
0.300597976,0.300597976,0.24641609470889847,0.24775056593014022,0.6666666666666666,0.6666666666666666
0.30079796799999997,0.30079796799999997,0.2460335215118934,0.24736219472963283,0.6666666666666666,0.6666666666666666
0.30099796,0.30099796,0.24565110448364358,0.24697400015772092,0.6666666666666666,0.6666666666666666
0.301197952,0.301197952,0.24526884389901382,0.2465859824303001,0.6666666666666666,0.6666666666666666
0.301397944,0.301397944,0.2448867400328274,0.2461981417633786,0.6666666666666666,0.6666666666666666
0.301597936,0.301597936,0.24450479315986823,0.245810478373079,0.6666666666666666,0.6666666666666666
0.301797928,0.301797928,0.24412300355488276,0.24542299247563953,0.6666666666666666,0.6666666666666666
0.30199792,0.30199792,0.24374137149257905,0.24503568428741226,0.6666666666666666,0.6666666666666666
0.302197912,0.302197912,0.24335989724763044,0.24464855402486713,0.6666666666666666,0.6666666666666666
0.302397904,0.302397904,0.24297858109467577,0.24426160190459134,0.6666666666666666,0.6666666666666666
0.302597896,0.302597896,0.24259742330831985,0.24387482814328912,0.6666666666666666,0.6666666666666666
0.302797888,0.302797888,0.24221642416313655,0.24348823295778446,0.6666666666666666,0.6666666666666666
0.30299788,0.30299788,0.2418355839336686,0.243101816565021,0.6666666666666666,0.6666666666666666
0.303197872,0.303197872,0.2414549028944293,0.24271557918206255,0.6666666666666666,0.6666666666666666
0.303397864,0.303397864,0.24107438131990405,0.24232952102609454,0.6666666666666666,0.6666666666666666
0.303597856,0.303597856,0.24069401948455096,0.24194364231442442,0.6666666666666666,0.6666666666666666
0.303797848,0.303797848,0.2403138176628028,0.24155794326448238,0.6666666666666666,0.6666666666666666
0.30399784,0.30399784,0.2399337761290678,0.24117242409382272,0.6666666666666666,0.6666666666666666
0.304197832,0.304197832,0.23955389515773146,0.2407870850201244,0.6666666666666666,0.6666666666666666
0.304397824,0.304397824,0.23917417502315713,0.24040192626119164,0.6666666666666666,0.6666666666666666
0.304597816,0.304597816,0.23879461599968704,0.24001694803495438,0.6666666666666666,0.6666666666666666
0.304797808,0.304797808,0.23841521836164553,0.239632150559471,0.6666666666666666,0.6666666666666666
0.3049978,0.3049978,0.2380359823833377,0.23924753405292662,0.6666666666666666,0.6666666666666666
0.305197792,0.305197792,0.2376569083390519,0.23886309873363512,0.6666666666666666,0.6666666666666666
0.305397784,0.305397784,0.23727799650306128,0.23847884482004036,0.6666666666666666,0.6666666666666666
0.305597776,0.305597776,0.23689924714962432,0.23809477253071623,0.6666666666666666,0.6666666666666666
0.305797768,0.305797768,0.23652066055298698,0.2377108820843682,0.6666666666666666,0.6666666666666666
0.30599776,0.30599776,0.2361422369873828,0.23732717369983314,0.6666666666666666,0.6666666666666666
0.306197752,0.306197752,0.2357639767270348,0.23694364759608114,0.6666666666666666,0.6666666666666666
0.30639774399999997,0.30639774399999997,0.2353858800461567,0.23656030399221548,0.6666666666666666,0.6666666666666666
0.306597736,0.306597736,0.23500794721895468,0.23617714310747473,0.6666666666666666,0.6666666666666666
0.306797728,0.306797728,0.23463017851962753,0.2357941651612322,0.6666666666666666,0.6666666666666666
0.30699772,0.30699772,0.2342525742223685,0.23541137037299728,0.6666666666666666,0.6666666666666666
0.307197712,0.307197712,0.23387513460136647,0.23502875896241643,0.6666666666666666,0.6666666666666666
0.307397704,0.307397704,0.23349785993080752,0.23464633114927397,0.6666666666666666,0.6666666666666666
0.307597696,0.307597696,0.2331207504848756,0.2342640871534929,0.6666666666666666,0.6666666666666666
0.307797688,0.307797688,0.23274380653775395,0.23388202719513523,0.6666666666666666,0.6666666666666666
0.30799768,0.30799768,0.23236702836362683,0.23350015149440384,0.6666666666666666,0.6666666666666666
0.308197672,0.308197672,0.23199041623667987,0.23311846027164224,0.6666666666666666,0.6666666666666666
0.308397664,0.308397664,0.23161397043110205,0.23273695374733594,0.6666666666666666,0.6666666666666666
0.308597656,0.308597656,0.23123769122108687,0.2323556321421136,0.6666666666666666,0.6666666666666666
0.308797648,0.308797648,0.23086157888083284,0.23197449567674688,0.6666666666666666,0.6666666666666666
0.30899764,0.30899764,0.23048563368454583,0.23159354457215242,0.6666666666666666,0.6666666666666666
0.309197632,0.309197632,0.23010985590643962,0.23121277904939183,0.6666666666666666,0.6666666666666666
0.309397624,0.309397624,0.22973424582073754,0.23083219932967328,0.6666666666666666,0.6666666666666666
0.309597616,0.309597616,0.2293588037016723,0.23045180563435086,0.6666666666666666,0.6666666666666666
0.309797608,0.309797608,0.22898352982348993,0.2300715981849276,0.6666666666666666,0.6666666666666666
0.3099976,0.3099976,0.2286084244604484,0.2296915772030545,0.6666666666666666,0.6666666666666666
0.310197592,0.310197592,0.22823348788681988,0.22931174291053194,0.6666666666666666,0.6666666666666666
0.310397584,0.310397584,0.2278587203768932,0.22893209552931154,0.6666666666666666,0.6666666666666666
0.310597576,0.310597576,0.22748412220497238,0.22855263528149486,0.6666666666666666,0.6666666666666666
0.310797568,0.310797568,0.2271096936453803,0.22817336238933633,0.6666666666666666,0.6666666666666666
0.31099756,0.31099756,0.22673543497245818,0.2277942770752423,0.6666666666666666,0.6666666666666666
0.311197552,0.311197552,0.22636134646056894,0.2274153795617742,0.6666666666666666,0.6666666666666666
0.31139754399999997,0.31139754399999997,0.2259874283840954,0.2270366700716463,0.6666666666666666,0.6666666666666666
0.311597536,0.311597536,0.2256136810174445,0.2266581488277293,0.6666666666666666,0.6666666666666666
0.311797528,0.311797528,0.2252401046350472,0.2262798160530504,0.6666666666666666,0.6666666666666666
0.31199752,0.31199752,0.22486669951135888,0.2259016719707927,0.6666666666666666,0.6666666666666666
0.312197512,0.312197512,0.22449346592086233,0.2255237168042983,0.6666666666666666,0.6666666666666666
0.312397504,0.312397504,0.22412040413806777,0.2251459507770676,0.6666666666666666,0.6666666666666666
0.312597496,0.312597496,0.22374751443751456,0.2247683741127607,0.6666666666666666,0.6666666666666666
0.312797488,0.312797488,0.22337479709377167,0.22439098703519786,0.6666666666666666,0.6666666666666666
0.31299748,0.31299748,0.2230022523814404,0.22401378976836134,0.6666666666666666,0.6666666666666666
0.313197472,0.313197472,0.22262988057515423,0.22363678253639502,0.6666666666666666,0.6666666666666666
0.313397464,0.313397464,0.22225768194958062,0.22325996556360606,0.6666666666666666,0.6666666666666666
0.313597456,0.313597456,0.2218856567794221,0.22288333907446528,0.6666666666666666,0.6666666666666666
0.313797448,0.313797448,0.2215138053394177,0.2225069032936087,0.6666666666666666,0.6666666666666666
0.31399744,0.31399744,0.22114212790434365,0.2221306584458373,0.6666666666666666,0.6666666666666666
0.314197432,0.314197432,0.2207706247490156,0.2217546047561191,0.6666666666666666,0.6666666666666666
0.314397424,0.314397424,0.22039929614828874,0.22137874244958922,0.6666666666666666,0.6666666666666666
0.314597416,0.314597416,0.2200281423770596,0.22100307175155082,0.6666666666666666,0.6666666666666666
0.314797408,0.314797408,0.21965716371026722,0.22062759288747633,0.6666666666666666,0.6666666666666666
0.3149974,0.3149974,0.2192863604228945,0.2202523060830081,0.6666666666666666,0.6666666666666666
0.315197392,0.315197392,0.2189157327899689,0.2198772115639591,0.6666666666666666,0.6666666666666666
0.315397384,0.315397384,0.21854528108656504,0.21950230955631467,0.6666666666666666,0.6666666666666666
0.315597376,0.315597376,0.2181750055878034,0.21912760028623127,0.6666666666666666,0.6666666666666666
0.315797368,0.315797368,0.21780490656885393,0.21875308398003984,0.6666666666666666,0.6666666666666666
0.31599736,0.31599736,0.21743498430493638,0.21837876086424524,0.6666666666666666,0.6666666666666666
0.316197352,0.316197352,0.21706523907132158,0.21800463116552754,0.6666666666666666,0.6666666666666666
0.316397344,0.316397344,0.21669567114333246,0.21763069511074284,0.6666666666666666,0.6666666666666666
0.316597336,0.316597336,0.21632628079634555,0.21725695292692404,0.6666666666666666,0.6666666666666666
0.316797328,0.316797328,0.2159570683057917,0.2168834048412814,0.6666666666666666,0.6666666666666666
0.31699731999999997,0.31699731999999997,0.2155880339471589,0.21651005108120505,0.6666666666666666,0.6666666666666666
0.317197312,0.317197312,0.21521917799599036,0.21613689187426266,0.6666666666666666,0.6666666666666666
0.317397304,0.317397304,0.21485050072788991,0.21576392744820444,0.6666666666666666,0.6666666666666666
0.317597296,0.317597296,0.21448200241851945,0.21539115803096046,0.6666666666666666,0.6666666666666666
0.317797288,0.317797288,0.2141136833436017,0.21501858385064276,0.6666666666666666,0.6666666666666666
0.31799728,0.31799728,0.2137455437789232,0.21464620513554825,0.6666666666666666,0.6666666666666666
0.318197272,0.318197272,0.2133775840003312,0.21427402211415514,0.6666666666666666,0.6666666666666666
0.318397264,0.318397264,0.21300980428373983,0.21390203501512883,0.6666666666666666,0.6666666666666666
0.318597256,0.318597256,0.21264220490512734,0.21353024406731874,0.6666666666666666,0.6666666666666666
0.318797248,0.318797248,0.21227478614053963,0.21315864949976154,0.6666666666666666,0.6666666666666666
0.31899724,0.31899724,0.21190754826609093,0.21278725154168154,0.6666666666666666,0.6666666666666666
0.319197232,0.319197232,0.21154049155796445,0.212416050422491,0.6666666666666666,0.6666666666666666
0.319397224,0.319397224,0.21117361629241416,0.21204504637179133,0.6666666666666666,0.6666666666666666
0.319597216,0.319597216,0.2108069227457662,0.21167423961937482,0.6666666666666666,0.6666666666666666
0.319797208,0.319797208,0.21044041119441984,0.2113036303952242,0.6666666666666666,0.6666666666666666
0.3199972,0.3199972,0.2100740819148484,0.2109332189295146,0.6666666666666666,0.6666666666666666
0.320197192,0.320197192,0.20970793518360015,0.21056300545261275,0.6666666666666666,0.6666666666666666
0.320397184,0.320397184,0.2093419712773017,0.2101929901950809,0.6666666666666666,0.6666666666666666
0.320597176,0.320597176,0.20897619047265661,0.209823173387675,0.6666666666666666,0.6666666666666666
0.320797168,0.320797168,0.20861059304644727,0.20945355526134607,0.6666666666666666,0.6666666666666666
0.32099716,0.32099716,0.20824517927553768,0.20908413604724257,0.6666666666666666,0.6666666666666666
0.321197152,0.321197152,0.20787994943687274,0.2087149159767097,0.6666666666666666,0.6666666666666666
0.321397144,0.321397144,0.2075149038074805,0.20834589528129108,0.6666666666666666,0.6666666666666666
0.321597136,0.321597136,0.20715004266447296,0.20797707419272932,0.6666666666666666,0.6666666666666666
0.321797128,0.321797128,0.20678536628504776,0.20760845294296731,0.6666666666666666,0.6666666666666666
0.32199711999999997,0.32199711999999997,0.20642087494648922,0.20724003176414915,0.6666666666666666,0.6666666666666666
0.322197112,0.322197112,0.20605656892616944,0.20687181088862047,0.6666666666666666,0.6666666666666666
0.322397104,0.322397104,0.2056924485015488,0.20650379054892928,0.6666666666666666,0.6666666666666666
0.32259709599999997,0.32259709599999997,0.20532851395017984,0.20613597097782901,0.6666666666666666,0.6666666666666666
0.322797088,0.322797088,0.20496476554970405,0.20576835240827518,0.6666666666666666,0.6666666666666666
0.32299708,0.32299708,0.2046012035778583,0.20540093507343138,0.6666666666666666,0.6666666666666666
0.323197072,0.323197072,0.2042378283124719,0.20503371920666646,0.6666666666666666,0.6666666666666666
0.323397064,0.323397064,0.20387464003146963,0.2046667050415565,0.6666666666666666,0.6666666666666666
0.323597056,0.323597056,0.20351163901287272,0.20429989281188632,0.6666666666666666,0.6666666666666666
0.323797048,0.323797048,0.20314882553480057,0.20393328275165026,0.6666666666666666,0.6666666666666666
0.32399704,0.32399704,0.20278619987547078,0.20356687509505206,0.6666666666666666,0.6666666666666666
0.324197032,0.324197032,0.20242376231320175,0.20320067007650733,0.6666666666666666,0.6666666666666666
0.324397024,0.324397024,0.20206151312641307,0.2028346679306435,0.6666666666666666,0.6666666666666666
0.324597016,0.324597016,0.20169945259362693,0.20246886889230095,0.6666666666666666,0.6666666666666666
0.324797008,0.324797008,0.20133758099346946,0.20210327319653412,0.6666666666666666,0.6666666666666666
0.324997,0.324997,0.20097589860467202,0.20173788107861218,0.6666666666666666,0.6666666666666666
0.325196992,0.325196992,0.20061440570607172,0.20137269277401978,0.6666666666666666,0.6666666666666666
0.325396984,0.325396984,0.20025310257661427,0.20100770851845917,0.6666666666666666,0.6666666666666666
0.325596976,0.325596976,0.19989198949535347,0.20064292854784951,0.6666666666666666,0.6666666666666666
0.325796968,0.325796968,0.19953106674145338,0.20027835309832895,0.6666666666666666,0.6666666666666666
0.32599696,0.32599696,0.19917033459418934,0.19991398240625488,0.6666666666666666,0.6666666666666666
0.326196952,0.326196952,0.1988097933329497,0.19954981670820596,0.6666666666666666,0.6666666666666666
0.326396944,0.326396944,0.198449443237236,0.19918585624098148,0.6666666666666666,0.6666666666666666
0.326596936,0.326596936,0.19808928458666508,0.19882210124160343,0.6666666666666666,0.6666666666666666
0.326796928,0.326796928,0.19772931766097013,0.19845855194731743,0.6666666666666666,0.6666666666666666
0.32699692,0.32699692,0.19736954274000165,0.198095208595593,0.6666666666666666,0.6666666666666666
0.327196912,0.327196912,0.19700996010372987,0.19773207142412585,0.6666666666666666,0.6666666666666666
0.327396904,0.327396904,0.19665057003224368,0.19736914067083675,0.6666666666666666,0.6666666666666666
0.32759689599999997,0.32759689599999997,0.19629137280575407,0.19700641657387433,0.6666666666666666,0.6666666666666666
0.327796888,0.327796888,0.19593236870459457,0.19664389937161542,0.6666666666666666,0.6666666666666666
0.32799688,0.32799688,0.19557355800922216,0.1962815893026658,0.6666666666666666,0.6666666666666666
0.328196872,0.328196872,0.195214941000219,0.19591948660586128,0.6666666666666666,0.6666666666666666
0.328396864,0.328396864,0.194856517958294,0.19555759152026939,0.6666666666666666,0.6666666666666666
0.328596856,0.328596856,0.1944982891642832,0.19519590428518896,0.6666666666666666,0.6666666666666666
0.328796848,0.328796848,0.19414025489915077,0.1948344251401517,0.6666666666666666,0.6666666666666666
0.32899684,0.32899684,0.1937824154439925,0.19447315432492435,0.6666666666666666,0.6666666666666666
0.329196832,0.329196832,0.19342477108003436,0.19411209207950786,0.6666666666666666,0.6666666666666666
0.329396824,0.329396824,0.19306732208863525,0.19375123864413912,0.6666666666666666,0.6666666666666666
0.329596816,0.329596816,0.1927100687512874,0.19339059425929186,0.6666666666666666,0.6666666666666666
0.329796808,0.329796808,0.19235301134961896,0.1930301591656782,0.6666666666666666,0.6666666666666666
0.3299968,0.3299968,0.1919961501653943,0.19266993360424928,0.6666666666666666,0.6666666666666666
0.330196792,0.330196792,0.1916394854805149,0.19230991781619533,0.6666666666666666,0.6666666666666666
0.330396784,0.330396784,0.19128301757702149,0.19195011204294815,0.6666666666666666,0.6666666666666666
0.330596776,0.330596776,0.1909267467370948,0.19159051652618111,0.6666666666666666,0.6666666666666666
0.330796768,0.330796768,0.1905706732430572,0.19123113150781065,0.6666666666666666,0.6666666666666666
0.33099676,0.33099676,0.1902147973773736,0.19087195722999692,0.6666666666666666,0.6666666666666666
0.331196752,0.331196752,0.1898591194226528,0.19051299393514481,0.6666666666666666,0.6666666666666666
0.331396744,0.331396744,0.18950363966164896,0.19015424186590546,0.6666666666666666,0.6666666666666666
0.331596736,0.331596736,0.18914835837726263,0.18979570126517653,0.6666666666666666,0.6666666666666666
0.331796728,0.331796728,0.18879327585254202,0.18943737237610345,0.6666666666666666,0.6666666666666666
0.33199672,0.33199672,0.18843839237068474,0.18907925544208104,0.6666666666666666,0.6666666666666666
0.332196712,0.332196712,0.18808370821503856,0.18872135070675375,0.6666666666666666,0.6666666666666666
0.332396704,0.332396704,0.18772922366910266,0.18836365841401673,0.6666666666666666,0.6666666666666666
0.33259669599999997,0.33259669599999997,0.1873749390165296,0.18800617880801745,0.6666666666666666,0.6666666666666666
0.332796688,0.332796688,0.187020854541125,0.1876489121331555,0.6666666666666666,0.6666666666666666
0.33299668,0.33299668,0.18666697052685158,0.18729185863408598,0.6666666666666666,0.6666666666666666
0.33319667199999997,0.33319667199999997,0.18631328725782717,0.18693501855571718,0.6666666666666666,0.6666666666666666
0.333396664,0.333396664,0.1859598050183287,0.1865783921432146,0.6666666666666666,0.6666666666666666
0.333596656,0.333596656,0.1856065240927919,0.18622197964200032,0.6666666666666666,0.6666666666666666
0.333796648,0.333796648,0.18525344476581324,0.18586578129775455,0.6666666666666666,0.6666666666666666
0.33399664,0.33399664,0.18490056732215077,0.18550979735641657,0.6666666666666666,0.6666666666666666
0.334196632,0.334196632,0.18454789204672586,0.18515402806418546,0.6666666666666666,0.6666666666666666
0.334396624,0.334396624,0.1841954192246248,0.18479847366752225,0.6666666666666666,0.6666666666666666
0.334596616,0.334596616,0.18384314914109856,0.18444313441314916,0.6666666666666666,0.6666666666666666
0.334796608,0.334796608,0.1834910820815661,0.18408801054805243,0.6666666666666666,0.6666666666666666
0.3349966,0.3349966,0.1831392183316144,0.18373310231948226,0.6666666666666666,0.6666666666666666
0.335196592,0.335196592,0.1827875581770002,0.1833784099749544,0.6666666666666666,0.6666666666666666
0.335396584,0.335396584,0.18243610190365103,0.18302393376225085,0.6666666666666666,0.6666666666666666
0.335596576,0.335596576,0.1820848497976666,0.18266967392942077,0.6666666666666666,0.6666666666666666
0.335796568,0.335796568,0.18173380214532,0.182315630724782,0.6666666666666666,0.6666666666666666
0.33599656,0.33599656,0.1813829592330595,0.1819618043969219,0.6666666666666666,0.6666666666666666
0.336196552,0.336196552,0.18103232134750946,0.18160819519469856,0.6666666666666666,0.6666666666666666
0.336396544,0.336396544,0.1806818887754717,0.1812548033672417,0.6666666666666666,0.6666666666666666
0.336596536,0.336596536,0.18033166180392646,0.18090162916395336,0.6666666666666666,0.6666666666666666
0.336796528,0.336796528,0.17998164072003464,0.18054867283451007,0.6666666666666666,0.6666666666666666
0.33699652,0.33699652,0.1796318258111379,0.1801959346288624,0.6666666666666666,0.6666666666666666
0.337196512,0.337196512,0.17928221736476108,0.17984341479723748,0.6666666666666666,0.6666666666666666
0.337396504,0.337396504,0.1789328156686131,0.17949111359013942,0.6666666666666666,0.6666666666666666
0.337596496,0.337596496,0.17858362101058772,0.1791390312583499,0.6666666666666666,0.6666666666666666
0.337796488,0.337796488,0.17823463367876582,0.1787871680529302,0.6666666666666666,0.6666666666666666
0.33799648,0.33799648,0.17788585396141626,0.17843552422522194,0.6666666666666666,0.6666666666666666
0.33819647199999997,0.33819647199999997,0.1775372821469971,0.17808410002684777,0.6666666666666666,0.6666666666666666
0.338396464,0.338396464,0.17718891852415677,0.17773289570971262,0.6666666666666666,0.6666666666666666
0.338596456,0.338596456,0.17684076338173607,0.1773819115260054,0.6666666666666666,0.6666666666666666
0.338796448,0.338796448,0.1764928170087688,0.17703114772819908,0.6666666666666666,0.6666666666666666
0.33899644,0.33899644,0.17614507969448395,0.1766806045690531,0.6666666666666666,0.6666666666666666
0.339196432,0.339196432,0.1757975517283055,0.17633028230161257,0.6666666666666666,0.6666666666666666
0.339396424,0.339396424,0.17545023339985602,0.17598018117921188,0.6666666666666666,0.6666666666666666
0.339596416,0.339596416,0.17510312499895567,0.17563030145547331,0.6666666666666666,0.6666666666666666
0.339796408,0.339796408,0.174756226815625,0.17528064338430974,0.6666666666666666,0.6666666666666666
0.3399964,0.3399964,0.17440953914008622,0.17493120721992558,0.6666666666666666,0.6666666666666666
0.340196392,0.340196392,0.1740630622627634,0.17458199321681658,0.6666666666666666,0.6666666666666666
0.340396384,0.340396384,0.17371679647428553,0.17423300162977315,0.6666666666666666,0.6666666666666666
0.340596376,0.340596376,0.17337074206548625,0.17388423271387923,0.6666666666666666,0.6666666666666666
0.340796368,0.340796368,0.17302489932740675,0.17353568672451564,0.6666666666666666,0.6666666666666666
0.34099636,0.34099636,0.1726792685512956,0.17318736391735892,0.6666666666666666,0.6666666666666666
0.341196352,0.341196352,0.17233385002861096,0.17283926454838416,0.6666666666666666,0.6666666666666666
0.341396344,0.341396344,0.1719886440510222,0.17249138887386556,0.6666666666666666,0.6666666666666666
0.341596336,0.341596336,0.17164365091041028,0.17214373715037715,0.6666666666666666,0.6666666666666666
0.341796328,0.341796328,0.17129887089887,0.1717963096347947,0.6666666666666666,0.6666666666666666
0.34199632,0.34199632,0.17095430430871056,0.1714491065842959,0.6666666666666666,0.6666666666666666
0.342196312,0.342196312,0.1706099514324593,0.17110212825636395,0.6666666666666666,0.6666666666666666
0.342396304,0.342396304,0.17026581256285866,0.17075537490878429,0.6666666666666666,0.6666666666666666
0.342596296,0.342596296,0.16992188799287125,0.1704088467996498,0.6666666666666666,0.6666666666666666
0.342796288,0.342796288,0.16957817801568076,0.17006254418736066,0.6666666666666666,0.6666666666666666
0.34299628,0.34299628,0.16923468292469196,0.16971646733062495,0.6666666666666666,0.6666666666666666
0.34319627199999997,0.34319627199999997,0.16889140301353203,0.16937061648845947,0.6666666666666666,0.6666666666666666
0.343396264,0.343396264,0.16854833857605436,0.16902499192019313,0.6666666666666666,0.6666666666666666
0.343596256,0.343596256,0.16820548990633646,0.16867959388546488,0.6666666666666666,0.6666666666666666
0.34379624799999997,0.34379624799999997,0.1678628572986847,0.16833442264422815,0.6666666666666666,0.6666666666666666
0.34399624,0.34399624,0.16752044104763336,0.1679894784567498,0.6666666666666666,0.6666666666666666
0.344196232,0.344196232,0.1671782414479473,0.16764476158361222,0.6666666666666666,0.6666666666666666
0.344396224,0.344396224,0.16683625879462174,0.16730027228571348,0.6666666666666666,0.6666666666666666
0.344596216,0.344596216,0.16649449338288624,0.16695601082427042,0.6666666666666666,0.6666666666666666
0.344796208,0.344796208,0.16615294550820406,0.16661197746081827,0.6666666666666666,0.6666666666666666
0.3449962,0.3449962,0.1658116154662739,0.1662681724572122,0.6666666666666666,0.6666666666666666
0.345196192,0.345196192,0.16547050355303186,0.16592459607562865,0.6666666666666666,0.6666666666666666
0.345396184,0.345396184,0.16512961006465246,0.1655812485785665,0.6666666666666666,0.6666666666666666
0.345596176,0.345596176,0.1647889352975509,0.1652381302288491,0.6666666666666666,0.6666666666666666
0.345796168,0.345796168,0.16444847954838235,0.16489524128962302,0.6666666666666666,0.6666666666666666
0.34599616,0.34599616,0.16410824311404582,0.16455258202436224,0.6666666666666666,0.6666666666666666
0.346196152,0.346196152,0.16376822629168383,0.16421015269686712,0.6666666666666666,0.6666666666666666
0.346396144,0.346396144,0.16342842937868537,0.1638679535712675,0.6666666666666666,0.6666666666666666
0.346596136,0.346596136,0.16308885267268564,0.16352598491202194,0.6666666666666666,0.6666666666666666
0.346796128,0.346796128,0.16274949647156886,0.16318424698392067,0.6666666666666666,0.6666666666666666
0.34699612,0.34699612,0.1624103610734686,0.16284274005208532,0.6666666666666666,0.6666666666666666
0.347196112,0.347196112,0.16207144677677046,0.1625014643819717,0.6666666666666666,0.6666666666666666
0.347396104,0.347396104,0.1617327538801129,0.1621604202393702,0.6666666666666666,0.6666666666666666
0.347596096,0.347596096,0.16139428268238754,0.16181960789040614,0.6666666666666666,0.6666666666666666
0.347796088,0.347796088,0.16105603348274308,0.1614790276015433,0.6666666666666666,0.6666666666666666
0.34799608,0.34799608,0.1607180065805842,0.1611386796395827,0.6666666666666666,0.6666666666666666
0.348196072,0.348196072,0.1603802022755747,0.16079856427166542,0.6666666666666666,0.6666666666666666
0.348396064,0.348396064,0.16004262086763868,0.16045868176527373,0.6666666666666666,0.6666666666666666
0.348596056,0.348596056,0.15970526265696094,0.16011903238823108,0.6666666666666666,0.6666666666666666
0.34879604799999997,0.34879604799999997,0.15936812794399027,0.15977961640870558,0.6666666666666666,0.6666666666666666
0.34899604,0.34899604,0.159031217029439,0.15944043409520892,0.6666666666666666,0.6666666666666666
0.349196032,0.349196032,0.15869453021428573,0.15910148571659916,0.6666666666666666,0.6666666666666666
0.34939602399999997,0.34939602399999997,0.1583580677997764,0.15876277154208146,0.6666666666666666,0.6666666666666666
0.349596016,0.349596016,0.15802183008742576,0.1584242918412094,0.6666666666666666,0.6666666666666666
0.349796008,0.349796008,0.1576858173790191,0.15808604688388667,0.6666666666666666,0.6666666666666666
0.349996,0.349996,0.1573500299766133,0.15774803694036774,0.6666666666666666,0.6666666666666666
0.350195992,0.350195992,0.15701446818253786,0.15741026228125857,0.6666666666666666,0.6666666666666666
0.350395984,0.350395984,0.15667913229939903,0.15707272317752097,0.6666666666666666,0.6666666666666666
0.350595976,0.350595976,0.15634402263007713,0.15673541990046924,0.6666666666666666,0.6666666666666666
0.350795968,0.350795968,0.15600913947773143,0.15639835272177519,0.6666666666666666,0.6666666666666666
0.35099596,0.35099596,0.15567448314580035,0.1560615219134682,0.6666666666666666,0.6666666666666666
0.351195952,0.351195952,0.15534005393800265,0.15572492774793578,0.6666666666666666,0.6666666666666666
0.351395944,0.351395944,0.15500585215833956,0.15538857049792604,0.6666666666666666,0.6666666666666666
0.351595936,0.351595936,0.1546718781110965,0.15505245043654875,0.6666666666666666,0.6666666666666666
0.351795928,0.351795928,0.15433813210084368,0.15471656783727603,0.6666666666666666,0.6666666666666666
0.35199592,0.35199592,0.15400461443243835,0.1543809229739445,0.6666666666666666,0.6666666666666666
0.352195912,0.352195912,0.15367132541102638,0.15404551612075637,0.6666666666666666,0.6666666666666666
0.352395904,0.352395904,0.1533382653420426,0.1537103475522799,0.6666666666666666,0.6666666666666666
0.352595896,0.352595896,0.15300543453121385,0.15337541754345188,0.6666666666666666,0.6666666666666666
0.352795888,0.352795888,0.1526728332845603,0.1530407263695791,0.6666666666666666,0.6666666666666666
0.35299588,0.35299588,0.1523404619083958,0.1527062743063385,0.6666666666666666,0.6666666666666666
0.353195872,0.353195872,0.15200832070933057,0.15237206162977943,0.6666666666666666,0.6666666666666666
0.353395864,0.353395864,0.1516764099942724,0.1520380886163249,0.6666666666666666,0.6666666666666666
0.353595856,0.353595856,0.15134473007042804,0.15170435554277256,0.6666666666666666,0.6666666666666666
0.35379584799999997,0.35379584799999997,0.15101328124530447,0.1513708626862963,0.6666666666666666,0.6666666666666666
0.35399584,0.35399584,0.1506820638267119,0.1510376103244481,0.6666666666666666,0.6666666666666666
0.354195832,0.354195832,0.15035107812276394,0.15070459873515907,0.6666666666666666,0.6666666666666666
0.35439582399999997,0.35439582399999997,0.15002032444187824,0.15037182819673942,0.6666666666666666,0.6666666666666666
0.354595816,0.354595816,0.14968980309278074,0.1500392989878823,0.6666666666666666,0.6666666666666666
0.354795808,0.354795808,0.1493595143845063,0.14970701138766465,0.6666666666666666,0.6666666666666666
0.3549958,0.3549958,0.14902945862639816,0.14937496567554642,0.6666666666666666,0.6666666666666666
0.355195792,0.355195792,0.1486996361281118,0.14904316213137395,0.6666666666666666,0.6666666666666666
0.355395784,0.355395784,0.14837004719961663,0.14871160103538192,0.6666666666666666,0.6666666666666666
0.355595776,0.355595776,0.148040692151196,0.14838028266819273,0.6666666666666666,0.6666666666666666
0.355795768,0.355795768,0.1477115712934502,0.14804920731081977,0.6666666666666666,0.6666666666666666
0.35599576,0.35599576,0.1473826849372971,0.14771837524466747,0.6666666666666666,0.6666666666666666
0.356195752,0.356195752,0.14705403339397408,0.14738778675153347,0.6666666666666666,0.6666666666666666
0.356395744,0.356395744,0.14672561697503986,0.14705744211360988,0.6666666666666666,0.6666666666666666
0.356595736,0.356595736,0.14639743599237595,0.1467273416134846,0.6666666666666666,0.6666666666666666
0.356795728,0.356795728,0.14606949075818848,0.1463974855341434,0.6666666666666666,0.6666666666666666
0.35699572,0.35699572,0.1457417815850091,0.14606787415897016,0.6666666666666666,0.6666666666666666
0.357195712,0.357195712,0.1454143087856976,0.14573850777174946,0.6666666666666666,0.6666666666666666
0.357395704,0.357395704,0.14508707267344295,0.14540938665666767,0.6666666666666666,0.6666666666666666
0.357595696,0.357595696,0.14476007356176418,0.14508051109831333,0.6666666666666666,0.6666666666666666
0.357795688,0.357795688,0.1444333117645145,0.14475188138168116,0.6666666666666666,0.6666666666666666
0.35799568,0.35799568,0.14410678759587986,0.1444234977921709,0.6666666666666666,0.6666666666666666
0.358195672,0.358195672,0.14378050137038256,0.14409536061558983,0.6666666666666666,0.6666666666666666
0.358395664,0.358395664,0.14345445340288224,0.1437674701381547,0.6666666666666666,0.6666666666666666
0.358595656,0.358595656,0.1431286440085781,0.14343982664649269,0.6666666666666666,0.6666666666666666
0.358795648,0.358795648,0.14280307350300972,0.14311243042764307,0.6666666666666666,0.6666666666666666
0.35899564,0.35899564,0.14247774220205905,0.14278528176905822,0.6666666666666666,0.6666666666666666
0.359195632,0.359195632,0.14215265042195246,0.14245838095860605,0.6666666666666666,0.6666666666666666
0.35939562399999997,0.35939562399999997,0.14182779847926197,0.1421317282845705,0.6666666666666666,0.6666666666666666
0.359595616,0.359595616,0.1415031866909066,0.1418053240356535,0.6666666666666666,0.6666666666666666
0.359795608,0.359795608,0.1411788153741557,0.14147916850097741,0.6666666666666666,0.6666666666666666
0.35999559999999997,0.35999559999999997,0.1408546848466285,0.14115326197008488,0.6666666666666666,0.6666666666666666
0.360195592,0.360195592,0.14053079542629726,0.14082760473294142,0.6666666666666666,0.6666666666666666
0.360395584,0.360395584,0.14020714743148804,0.14050219707993652,0.6666666666666666,0.6666666666666666
0.360595576,0.360595576,0.13988374118088276,0.14017703930188502,0.6666666666666666,0.6666666666666666
0.360795568,0.360795568,0.1395605769935221,0.13985213169003025,0.6666666666666666,0.6666666666666666
0.36099556,0.36099556,0.13923765518880504,0.13952747453604317,0.6666666666666666,0.6666666666666666
0.361195552,0.361195552,0.13891497608649145,0.13920306813202482,0.6666666666666666,0.6666666666666666
0.361395544,0.361395544,0.13859254000670487,0.13887891277050912,0.6666666666666666,0.6666666666666666
0.361595536,0.361595536,0.13827034726993315,0.13855500874446314,0.6666666666666666,0.6666666666666666
0.361795528,0.361795528,0.13794839819702998,0.1382313563472886,0.6666666666666666,0.6666666666666666
0.36199552,0.36199552,0.1376266931092172,0.1379079558728239,0.6666666666666666,0.6666666666666666
0.362195512,0.362195512,0.13730523232808667,0.13758480761534583,0.6666666666666666,0.6666666666666666
0.362395504,0.362395504,0.13698401617560224,0.13726191186957173,0.6666666666666666,0.6666666666666666
0.362595496,0.362595496,0.13666304497409937,0.1369392689306583,0.6666666666666666,0.6666666666666666
0.362795488,0.362795488,0.13634231904629046,0.13661687909420747,0.6666666666666666,0.6666666666666666
0.36299548,0.36299548,0.1360218387152634,0.13629474265626432,0.6666666666666666,0.6666666666666666
0.363195472,0.363195472,0.13570160430448552,0.13597285991332086,0.6666666666666666,0.6666666666666666
0.363395464,0.363395464,0.13538161613780372,0.13565123116231642,0.6666666666666666,0.6666666666666666
0.363595456,0.363595456,0.13506187453944768,0.13532985670064038,0.6666666666666666,0.6666666666666666
0.363795448,0.363795448,0.13474237983403037,0.13500873682613243,0.6666666666666666,0.6666666666666666
0.36399544,0.36399544,0.13442313234655137,0.13468787183708614,0.6666666666666666,0.6666666666666666
0.364195432,0.364195432,0.13410413240239683,0.13436726203224822,0.6666666666666666,0.6666666666666666
0.36439542399999997,0.36439542399999997,0.13378538032734258,0.13404690771082212,0.6666666666666666,0.6666666666666666
0.364595416,0.364595416,0.13346687644755573,0.13372680917246882,0.6666666666666666,0.6666666666666666
0.364795408,0.364795408,0.13314862108959669,0.13340696671730912,0.6666666666666666,0.6666666666666666
0.36499539999999997,0.36499539999999997,0.13283061458042014,0.13308738064592435,0.6666666666666666,0.6666666666666666
0.365195392,0.365195392,0.13251285724737655,0.13276805125935787,0.6666666666666666,0.6666666666666666
0.365395384,0.365395384,0.1321953494182172,0.13244897885911952,0.6666666666666666,0.6666666666666666
0.36559537599999997,0.36559537599999997,0.13187809142109108,0.13213016374718284,0.6666666666666666,0.6666666666666666
0.365795368,0.365795368,0.13156108358455126,0.13181160622599103,0.6666666666666666,0.6666666666666666
0.36599536,0.36599536,0.1312443262375533,0.13149330659845532,0.6666666666666666,0.6666666666666666
0.366195352,0.366195352,0.13092781970946027,0.13117526516795974,0.6666666666666666,0.6666666666666666
0.366395344,0.366395344,0.13061156433004112,0.13085748223835944,0.6666666666666666,0.6666666666666666
0.366595336,0.366595336,0.13029556042947568,0.13053995811398553,0.6666666666666666,0.6666666666666666
0.366795328,0.366795328,0.1299798083383552,0.13022269309964535,0.6666666666666666,0.6666666666666666
0.36699532,0.36699532,0.12966430838768334,0.12990568750062345,0.6666666666666666,0.6666666666666666
0.367195312,0.367195312,0.1293490609088804,0.12958894162268567,0.6666666666666666,0.6666666666666666
0.367395304,0.367395304,0.12903406623378272,0.1292724557720783,0.6666666666666666,0.6666666666666666
0.367595296,0.367595296,0.12871932469464584,0.12895623025553116,0.6666666666666666,0.6666666666666666
0.367795288,0.367795288,0.12840483662414764,0.12864026538026052,0.6666666666666666,0.6666666666666666
0.36799528,0.36799528,0.1280906023553865,0.12832456145396726,0.6666666666666666,0.6666666666666666
0.368195272,0.368195272,0.12777662222188763,0.1280091187848429,0.6666666666666666,0.6666666666666666
0.368395264,0.368395264,0.12746289655760243,0.12769393768156898,0.6666666666666666,0.6666666666666666
0.368595256,0.368595256,0.1271494256969102,0.12737901845331842,0.6666666666666666,0.6666666666666666
0.368795248,0.368795248,0.12683620997462214,0.12706436140975946,0.6666666666666666,0.6666666666666666
0.36899524,0.36899524,0.1265232497259812,0.12674996686105547,0.6666666666666666,0.6666666666666666
0.369195232,0.369195232,0.126210545286665,0.12643583511786777,0.6666666666666666,0.6666666666666666
0.369395224,0.369395224,0.1258980969927877,0.12612196649135696,0.6666666666666666,0.6666666666666666
0.369595216,0.369595216,0.1255859051809024,0.1258083612931857,0.6666666666666666,0.6666666666666666
0.369795208,0.369795208,0.12527397018800226,0.1254950198355193,0.6666666666666666,0.6666666666666666
0.36999519999999997,0.36999519999999997,0.12496229235152301,0.12518194243102818,0.6666666666666666,0.6666666666666666
0.370195192,0.370195192,0.12465087200934388,0.12486912939288901,0.6666666666666666,0.6666666666666666
0.370395184,0.370395184,0.12433970949979259,0.1245565810347889,0.6666666666666666,0.6666666666666666
0.37059517599999997,0.37059517599999997,0.12402880516164383,0.1242442976709243,0.6666666666666666,0.6666666666666666
0.370795168,0.370795168,0.12371815933412297,0.12393227961600449,0.6666666666666666,0.6666666666666666
0.37099516,0.37099516,0.1234077723569081,0.12362052718525306,0.6666666666666666,0.6666666666666666
0.371195152,0.371195152,0.12309764457013198,0.12330904069441026,0.6666666666666666,0.6666666666666666
0.371395144,0.371395144,0.1227877763143834,0.12299782045973395,0.6666666666666666,0.6666666666666666
0.371595136,0.371595136,0.12247816793071023,0.12268686679800245,0.6666666666666666,0.6666666666666666
0.371795128,0.371795128,0.12216881976062066,0.12237618002651593,0.6666666666666666,0.6666666666666666
0.37199512,0.37199512,0.1218597321460861,0.1220657604630989,0.6666666666666666,0.6666666666666666
0.372195112,0.372195112,0.12155090542954242,0.12175560842610134,0.6666666666666666,0.6666666666666666
0.372395104,0.372395104,0.12124233995389262,0.1214457242344014,0.6666666666666666,0.6666666666666666
0.372595096,0.372595096,0.1209340360625081,0.12113610820740639,0.6666666666666666,0.6666666666666666
0.372795088,0.372795088,0.12062599409923228,0.12082676066505638,0.6666666666666666,0.6666666666666666
0.37299508,0.37299508,0.1203182144083806,0.12051768192782383,0.6666666666666666,0.6666666666666666
0.373195072,0.373195072,0.12001069733474504,0.12020887231671838,0.6666666666666666,0.6666666666666666
0.373395064,0.373395064,0.11970344322359318,0.11990033215328534,0.6666666666666666,0.6666666666666666
0.373595056,0.373595056,0.11939645242067383,0.11959206175961153,0.6666666666666666,0.6666666666666666
0.373795048,0.373795048,0.11908972527221619,0.1192840614583241,0.6666666666666666,0.6666666666666666
0.37399504,0.37399504,0.11878326212493479,0.1189763315725954,0.6666666666666666,0.6666666666666666
0.374195032,0.374195032,0.11847706332602816,0.11866887242614158,0.6666666666666666,0.6666666666666666
0.374395024,0.374395024,0.11817112922318387,0.1183616843432273,0.6666666666666666,0.6666666666666666
0.374595016,0.374595016,0.11786546016458033,0.11805476764866778,0.6666666666666666,0.6666666666666666
0.374795008,0.374795008,0.11756005649888737,0.11774812266782889,0.6666666666666666,0.6666666666666666
0.374995,0.374995,0.11725491857526928,0.11744174972663005,0.6666666666666666,0.6666666666666666
0.375194992,0.375194992,0.11695004674338833,0.11713564915154792,0.6666666666666666,0.6666666666666666
0.375394984,0.375394984,0.11664544135340471,0.11682982126961614,0.6666666666666666,0.6666666666666666
0.37559497599999997,0.37559497599999997,0.11634110275598027,0.11652426640842861,0.6666666666666666,0.6666666666666666
0.375794968,0.375794968,0.11603703130228002,0.11621898489614121,0.6666666666666666,0.6666666666666666
0.37599496,0.37599496,0.11573322734397454,0.11591397706147394,0.6666666666666666,0.6666666666666666
0.37619495199999997,0.37619495199999997,0.11542969123324288,0.11560924323371381,0.6666666666666666,0.6666666666666666
0.376394944,0.376394944,0.1151264233227739,0.11530478374271594,0.6666666666666666,0.6666666666666666
0.376594936,0.376594936,0.11482342396576786,0.11500059891890502,0.6666666666666666,0.6666666666666666
0.376794928,0.376794928,0.11452069351594137,0.11469668909328004,0.6666666666666666,0.6666666666666666
0.37699492,0.37699492,0.11421823232752606,0.11439305459741327,0.6666666666666666,0.6666666666666666
0.377194912,0.377194912,0.11391604075527446,0.11408969576345543,0.6666666666666666,0.6666666666666666
0.377394904,0.377394904,0.11361411915445987,0.11378661292413586,0.6666666666666666,0.6666666666666666
0.377594896,0.377594896,0.1133124678808789,0.1134838064127647,0.6666666666666666,0.6666666666666666
0.377794888,0.377794888,0.11301108729085448,0.11318127656323597,0.6666666666666666,0.6666666666666666
0.37799488,0.37799488,0.11270997774123788,0.11287902371002918,0.6666666666666666,0.6666666666666666
0.378194872,0.378194872,0.11240913958941187,0.11257704818821283,0.6666666666666666,0.6666666666666666
0.378394864,0.378394864,0.11210857319329118,0.1122753503334442,0.6666666666666666,0.6666666666666666
0.378594856,0.378594856,0.11180827891132616,0.11197393048197324,0.6666666666666666,0.6666666666666666
0.378794848,0.378794848,0.11150825710250524,0.1116727889706449,0.6666666666666666,0.6666666666666666
0.37899484,0.37899484,0.11120850812635664,0.11137192613690047,0.6666666666666666,0.6666666666666666
0.379194832,0.379194832,0.11090903234295094,0.11107134231878038,0.6666666666666666,0.6666666666666666
0.379394824,0.379394824,0.11060983011290411,0.11077103785492685,0.6666666666666666,0.6666666666666666
0.379594816,0.379594816,0.11031090179737876,0.11047101308458507,0.6666666666666666,0.6666666666666666
0.379794808,0.379794808,0.11001224775808785,0.11017126834760686,0.6666666666666666,0.6666666666666666
0.3799948,0.3799948,0.10971386835729535,0.10987180398445118,0.6666666666666666,0.6666666666666666
0.380194792,0.380194792,0.10941576395782082,0.10957262033618849,0.6666666666666666,0.6666666666666666
0.380394784,0.380394784,0.10911793492304017,0.10927371774450159,0.6666666666666666,0.6666666666666666
0.38059477599999997,0.38059477599999997,0.10882038161688837,0.10897509655168812,0.6666666666666666,0.6666666666666666
0.380794768,0.380794768,0.1085231044038631,0.1086767571006639,0.6666666666666666,0.6666666666666666
0.38099476,0.38099476,0.10822610364902575,0.1083786997349642,0.6666666666666666,0.6666666666666666
0.38119475199999997,0.38119475199999997,0.10792937971800394,0.10808092479874574,0.6666666666666666,0.6666666666666666
0.381394744,0.381394744,0.10763293297699601,0.10778343263679149,0.6666666666666666,0.6666666666666666
0.381594736,0.381594736,0.10733676379277009,0.10748622359450909,0.6666666666666666,0.6666666666666666
0.38179472799999997,0.38179472799999997,0.10704087253267047,0.10718929801793772,0.6666666666666666,0.6666666666666666
0.38199472,0.38199472,0.1067452595646167,0.10689265625374644,0.6666666666666666,0.6666666666666666
0.382194712,0.382194712,0.10644992525710902,0.10659629864924017,0.6666666666666666,0.6666666666666666
0.382394704,0.382394704,0.10615486997922785,0.1063002255523584,0.6666666666666666,0.6666666666666666
0.382594696,0.382594696,0.1058600941006394,0.10600443731168128,0.6666666666666666,0.6666666666666666
0.382794688,0.382794688,0.10556559799159673,0.10570893427643012,0.6666666666666666,0.6666666666666666
0.38299468,0.38299468,0.10527138202294146,0.10541371679646924,0.6666666666666666,0.6666666666666666
0.383194672,0.383194672,0.10497744656610791,0.10511878522230991,0.6666666666666666,0.6666666666666666
0.383394664,0.383394664,0.10468379199312519,0.10482413990511233,0.6666666666666666,0.6666666666666666
0.383594656,0.383594656,0.10439041867661952,0.1045297811966879,0.6666666666666666,0.6666666666666666
0.383794648,0.383794648,0.10409732698981738,0.10423570944950214,0.6666666666666666,0.6666666666666666
0.38399464,0.38399464,0.10380451730654716,0.1039419250166763,0.6666666666666666,0.6666666666666666
0.384194632,0.384194632,0.10351199000124334,0.10364842825199141,0.6666666666666666,0.6666666666666666
0.384394624,0.384394624,0.10321974544894714,0.10335521950988888,0.6666666666666666,0.6666666666666666
0.384594616,0.384594616,0.10292778402531172,0.10306229914547552,0.6666666666666666,0.6666666666666666
0.384794608,0.384794608,0.10263610610660223,0.10276966751452349,0.6666666666666666,0.6666666666666666
0.3849946,0.3849946,0.1023447120697001,0.10247732497347439,0.6666666666666666,0.6666666666666666
0.385194592,0.385194592,0.1020536022921055,0.10218527187944197,0.6666666666666666,0.6666666666666666
0.385394584,0.385394584,0.10176277715194067,0.10189350859021477,0.6666666666666666,0.6666666666666666
0.385594576,0.385594576,0.10147223702794986,0.10160203546425653,0.6666666666666666,0.6666666666666666
0.385794568,0.385794568,0.10118198229950592,0.10131085286071223,0.6666666666666666,0.6666666666666666
0.38599456,0.38599456,0.10089201334661066,0.10101996113940861,0.6666666666666666,0.6666666666666666
0.38619455199999997,0.38619455199999997,0.10060233054989834,0.10072936066085751,0.6666666666666666,0.6666666666666666
0.386394544,0.386394544,0.1003129342906376,0.10043905178625752,0.6666666666666666,0.6666666666666666
0.386594536,0.386594536,0.10002382495073599,0.10014903487749868,0.6666666666666666,0.6666666666666666
0.38679452799999997,0.38679452799999997,0.09973500291274062,0.09985931029716275,0.6666666666666666,0.6666666666666666
0.38699452,0.38699452,0.09944646855984327,0.09956987840852838,0.6666666666666666,0.6666666666666666
0.387194512,0.387194512,0.09915822227588175,0.09928073957557236,0.6666666666666666,0.6666666666666666
0.387394504,0.387394504,0.09887026444534236,0.09899189416297194,0.6666666666666666,0.6666666666666666
0.387594496,0.387594496,0.09858259545336343,0.09870334253610814,0.6666666666666666,0.6666666666666666
0.387794488,0.387794488,0.09829521568573936,0.0984150850610699,0.6666666666666666,0.6666666666666666
0.38799448,0.38799448,0.09800812552892163,0.09812712210465493,0.6666666666666666,0.6666666666666666
0.388194472,0.388194472,0.09772132537002184,0.09783945403437262,0.6666666666666666,0.6666666666666666
0.388394464,0.388394464,0.09743481559681588,0.09755208121844786,0.6666666666666666,0.6666666666666666
0.388594456,0.388594456,0.09714859659774575,0.09726500402582332,0.6666666666666666,0.6666666666666666
0.388794448,0.388794448,0.09686266876192359,0.09697822282616281,0.6666666666666666,0.6666666666666666
0.38899444,0.38899444,0.09657703247913324,0.09669173798985299,0.6666666666666666,0.6666666666666666
0.389194432,0.389194432,0.09629168813983394,0.09640554988800717,0.6666666666666666,0.6666666666666666
0.389394424,0.389394424,0.09600663613516347,0.0961196588924678,0.6666666666666666,0.6666666666666666
0.389594416,0.389594416,0.09572187685694102,0.09583406537580991,0.6666666666666666,0.6666666666666666
0.389794408,0.389794408,0.09543741069767053,0.09554876971134364,0.6666666666666666,0.6666666666666666
0.3899944,0.3899944,0.0951532380505425,0.09526377227311664,0.6666666666666666,0.6666666666666666
0.390194392,0.390194392,0.09486935930943821,0.09497907343591767,0.6666666666666666,0.6666666666666666
0.390394384,0.390394384,0.09458577486893245,0.09469467357527944,0.6666666666666666,0.6666666666666666
0.390594376,0.390594376,0.09430248512429681,0.09441057306748184,0.6666666666666666,0.6666666666666666
0.390794368,0.390794368,0.09401949047150227,0.09412677228955436,0.6666666666666666,0.6666666666666666
0.39099436,0.39099436,0.09373679130722214,0.0938432716192789,0.6666666666666666,0.6666666666666666
0.39119435199999997,0.39119435199999997,0.09345438802883639,0.09356007143519408,0.6666666666666666,0.6666666666666666
0.391394344,0.391394344,0.09317228103443305,0.09327717211659643,0.6666666666666666,0.6666666666666666
0.391594336,0.391594336,0.09289047072281342,0.09299457404354579,0.6666666666666666,0.6666666666666666
0.39179432799999997,0.39179432799999997,0.09260895749349282,0.0927122775968654,0.6666666666666666,0.6666666666666666
0.39199432,0.39199432,0.09232774174670594,0.0924302831581478,0.6666666666666666,0.6666666666666666
0.392194312,0.392194312,0.09204682388340875,0.09214859110975625,0.6666666666666666,0.6666666666666666
0.39239430399999997,0.39239430399999997,0.09176620430528215,0.09186720183482824,0.6666666666666666,0.6666666666666666
0.392594296,0.392594296,0.09148588341473532,0.09158611571727908,0.6666666666666666,0.6666666666666666
0.392794288,0.392794288,0.09120586161490832,0.09130533314180397,0.6666666666666666,0.6666666666666666
0.39299428,0.39299428,0.090926139309676,0.0910248544938824,0.6666666666666666,0.6666666666666666
0.393194272,0.393194272,0.09064671690365161,0.09074468015978086,0.6666666666666666,0.6666666666666666
0.393394264,0.393394264,0.09036759480218884,0.09046481052655556,0.6666666666666666,0.6666666666666666
0.393594256,0.393594256,0.09008877341138588,0.09018524598205595,0.6666666666666666,0.6666666666666666
0.393794248,0.393794248,0.0898102531380891,0.08990598691492838,0.6666666666666666,0.6666666666666666
0.39399424,0.39399424,0.08953203438989563,0.08962703371461875,0.6666666666666666,0.6666666666666666
0.394194232,0.394194232,0.08925411757515696,0.0893483867713757,0.6666666666666666,0.6666666666666666
0.394394224,0.394394224,0.0889765031029828,0.08907004647625481,0.6666666666666666,0.6666666666666666
0.394594216,0.394594216,0.0886991913832445,0.08879201322112147,0.6666666666666666,0.6666666666666666
0.394794208,0.394794208,0.08842218282657761,0.0885142873986536,0.6666666666666666,0.6666666666666666
0.3949942,0.3949942,0.08814547784438484,0.08823686940234464,0.6666666666666666,0.6666666666666666
0.395194192,0.395194192,0.08786907684884218,0.08795975962650918,0.6666666666666666,0.6666666666666666
0.395394184,0.395394184,0.08759298025289938,0.08768295846628371,0.6666666666666666,0.6666666666666666
0.395594176,0.395594176,0.08731718847028525,0.08740646631763166,0.6666666666666666,0.6666666666666666
0.395794168,0.395794168,0.08704170191551065,0.08713028357734641,0.6666666666666666,0.6666666666666666
0.39599416,0.39599416,0.08676652100387086,0.08685441064305333,0.6666666666666666,0.6666666666666666
0.396194152,0.396194152,0.08649164615145173,0.08657884791321614,0.6666666666666666,0.6666666666666666
0.396394144,0.396394144,0.08621707777513052,0.08630359578713757,0.6666666666666666,0.6666666666666666
0.396594136,0.396594136,0.0859428162925819,0.08602865466496501,0.6666666666666666,0.6666666666666666
0.39679412799999997,0.39679412799999997,0.08566886212227867,0.08575402494769156,0.6666666666666666,0.6666666666666666
0.39699412,0.39699412,0.0853952156834975,0.08547970703716136,0.6666666666666666,0.6666666666666666
0.397194112,0.397194112,0.08512187739632363,0.08520570133607427,0.6666666666666666,0.6666666666666666
0.39739410399999997,0.39739410399999997,0.08484884768165146,0.08493200824798659,0.6666666666666666,0.6666666666666666
0.397594096,0.397594096,0.08457612696118899,0.08465862817731502,0.6666666666666666,0.6666666666666666
0.397794088,0.397794088,0.0843037156574645,0.08438556152934355,0.6666666666666666,0.6666666666666666
0.39799408,0.39799408,0.08403161419382604,0.0841128087102228,0.6666666666666666,0.6666666666666666
0.398194072,0.398194072,0.08375982299444842,0.0838403701269769,0.6666666666666666,0.6666666666666666
0.398394064,0.398394064,0.0834883424843343,0.08356824618750433,0.6666666666666666,0.6666666666666666
0.398594056,0.398594056,0.08321717308932042,0.08329643730058453,0.6666666666666666,0.6666666666666666
0.398794048,0.398794048,0.08294631523608029,0.08302494387587979,0.6666666666666666,0.6666666666666666
0.39899404,0.39899404,0.0826757693521272,0.08275376632393902,0.6666666666666666,0.6666666666666666
0.399194032,0.399194032,0.08240553586581936,0.08248290505620187,0.6666666666666666,0.6666666666666666
0.399394024,0.399394024,0.08213561520636325,0.08221236048500297,0.6666666666666666,0.6666666666666666
0.399594016,0.399594016,0.08186600780381828,0.08194213302357556,0.6666666666666666,0.6666666666666666
0.399794008,0.399794008,0.08159671408909792,0.08167222308605332,0.6666666666666666,0.6666666666666666
0.399994,0.399994,0.08132773449397737,0.08140263108747746,0.6666666666666666,0.6666666666666666
0.400193992,0.400193992,0.08105906945109506,0.08113335744379833,0.6666666666666666,0.6666666666666666
0.400393984,0.400393984,0.08079071939395745,0.0808644025718801,0.6666666666666666,0.6666666666666666
0.400593976,0.400593976,0.08052268475694305,0.08059576688950473,0.6666666666666666,0.6666666666666666
0.400793968,0.400793968,0.08025496597530532,0.08032745081537469,0.6666666666666666,0.6666666666666666
0.40099396,0.40099396,0.07998756348517891,0.08005945476911921,0.6666666666666666,0.6666666666666666
0.401193952,0.401193952,0.07972047772358118,0.07979177917129571,0.6666666666666666,0.6666666666666666
0.401393944,0.401393944,0.07945370912841888,0.07952442444339626,0.6666666666666666,0.6666666666666666
0.401593936,0.401593936,0.07918725813848887,0.07925739100784844,0.6666666666666666,0.6666666666666666
0.40179392799999997,0.40179392799999997,0.07892112519348671,0.07899067928802368,0.6666666666666666,0.6666666666666666
0.40199392,0.40199392,0.07865531073400574,0.07872428970823628,0.6666666666666666,0.6666666666666666
0.402193912,0.402193912,0.07838981520154661,0.07845822269375298,0.6666666666666666,0.6666666666666666
0.40239390399999997,0.40239390399999997,0.0781246390385165,0.07819247867079189,0.6666666666666666,0.6666666666666666
0.402593896,0.402593896,0.07785978268823648,0.07792705806653,0.6666666666666666,0.6666666666666666
0.402793888,0.402793888,0.07759524659494454,0.07766196130910584,0.6666666666666666,0.6666666666666666
0.40299387999999997,0.40299387999999997,0.07733103120380032,0.07739718882762443,0.6666666666666666,0.6666666666666666
0.403193872,0.403193872,0.07706713696088945,0.07713274105216147,0.6666666666666666,0.6666666666666666
0.403393864,0.403393864,0.07680356431322667,0.07686861841376609,0.6666666666666666,0.6666666666666666
0.403593856,0.403593856,0.07654031370876246,0.07660482134446771,0.6666666666666666,0.6666666666666666
0.403793848,0.403793848,0.07627738559638506,0.07634135027727812,0.6666666666666666,0.6666666666666666
0.40399384,0.40399384,0.07601478042592581,0.0760782056461961,0.6666666666666666,0.6666666666666666
0.404193832,0.404193832,0.07575249864816433,0.07581538788621335,0.6666666666666666,0.6666666666666666
0.404393824,0.404393824,0.07549054071483169,0.07555289743331683,0.6666666666666666,0.6666666666666666
0.404593816,0.404593816,0.07522890707861596,0.07529073472449482,0.6666666666666666,0.6666666666666666
0.404793808,0.404793808,0.07496759819316554,0.07502890019773964,0.6666666666666666,0.6666666666666666
0.4049938,0.4049938,0.07470661451309478,0.07476739429205373,0.6666666666666666,0.6666666666666666
0.405193792,0.405193792,0.07444595649398814,0.07450621744745331,0.6666666666666666,0.6666666666666666
0.405393784,0.405393784,0.07418562459240452,0.07424537010497285,0.6666666666666666,0.6666666666666666
0.405593776,0.405593776,0.07392561926588112,0.07398485270666885,0.6666666666666666,0.6666666666666666
0.405793768,0.405793768,0.07366594097294099,0.07372466569562701,0.6666666666666666,0.6666666666666666
0.40599376,0.40599376,0.07340659017309381,0.07346480951596342,0.6666666666666666,0.6666666666666666
0.406193752,0.406193752,0.0731475673268435,0.07320528461283174,0.6666666666666666,0.6666666666666666
0.406393744,0.406393744,0.0728888728956917,0.07294609143242678,0.6666666666666666,0.6666666666666666
0.406593736,0.406593736,0.07263050734214183,0.07268723042198831,0.6666666666666666,0.6666666666666666
0.406793728,0.406793728,0.07237247112970588,0.07242870202980806,0.6666666666666666,0.6666666666666666
0.40699372,0.40699372,0.07211476472290736,0.07217050670523206,0.6666666666666666,0.6666666666666666
0.407193712,0.407193712,0.07185738858728742,0.07191264489866743,0.6666666666666666,0.6666666666666666
0.40739370399999997,0.40739370399999997,0.07160034318940867,0.07165511706158545,0.6666666666666666,0.6666666666666666
0.407593696,0.407593696,0.07134362899685977,0.07139792364652653,0.6666666666666666,0.6666666666666666
0.407793688,0.407793688,0.07108724647826267,0.07114106510710708,0.6666666666666666,0.6666666666666666
0.40799367999999997,0.40799367999999997,0.07083119610327487,0.07088454189802194,0.6666666666666666,0.6666666666666666
0.408193672,0.408193672,0.07057547834259575,0.07062835447505021,0.6666666666666666,0.6666666666666666
0.408393664,0.408393664,0.07032009366797093,0.07037250329506028,0.6666666666666666,0.6666666666666666
0.40859365599999997,0.40859365599999997,0.07006504255219842,0.07011698881601508,0.6666666666666666,0.6666666666666666
0.408793648,0.408793648,0.06981032546913243,0.06986181149697633,0.6666666666666666,0.6666666666666666
0.40899364,0.40899364,0.06955594289368924,0.06960697179811023,0.6666666666666666,0.6666666666666666
0.409193632,0.409193632,0.06930189530185163,0.06935247018069186,0.6666666666666666,0.6666666666666666
0.409393624,0.409393624,0.0690481831706753,0.06909830710711123,0.6666666666666666,0.6666666666666666
0.409593616,0.409593616,0.06879480697829267,0.06884448304087734,0.6666666666666666,0.6666666666666666
0.409793608,0.409793608,0.06854176720391914,0.06859099844662442,0.6666666666666666,0.6666666666666666
0.4099936,0.4099936,0.0682890643278572,0.0683378537901155,0.6666666666666666,0.6666666666666666
0.410193592,0.410193592,0.06803669883150355,0.06808504953825006,0.6666666666666666,0.6666666666666666
0.410393584,0.410393584,0.06778467119735247,0.0678325861590667,0.6666666666666666,0.6666666666666666
0.410593576,0.410593576,0.06753298190900298,0.06758046412175095,0.6666666666666666,0.6666666666666666
0.410793568,0.410793568,0.0672816314511616,0.06732868389663732,0.6666666666666666,0.6666666666666666
0.41099356,0.41099356,0.06703062030965143,0.06707724595521852,0.6666666666666666,0.6666666666666666
0.411193552,0.411193552,0.0667799489714144,0.06682615077014778,0.6666666666666666,0.6666666666666666
0.411393544,0.411393544,0.06652961792451899,0.06657539881524649,0.6666666666666666,0.6666666666666666
0.411593536,0.411593536,0.06627962765816374,0.06632499056550731,0.6666666666666666,0.6666666666666666
0.411793528,0.411793528,0.06602997866268437,0.06607492649710162,0.6666666666666666,0.6666666666666666
0.41199352,0.41199352,0.06578067142956029,0.0658252070873857,0.6666666666666666,0.6666666666666666
0.412193512,0.412193512,0.06553170645141668,0.06557583281490291,0.6666666666666666,0.6666666666666666
0.41239350399999997,0.41239350399999997,0.06528308422203392,0.06532680415939299,0.6666666666666666,0.6666666666666666
0.412593496,0.412593496,0.06503480523635075,0.065078121601795,0.6666666666666666,0.6666666666666666
0.412793488,0.412793488,0.06478686999047249,0.06482978562425575,0.6666666666666666,0.6666666666666666
0.41299347999999997,0.41299347999999997,0.06453927898167378,0.06458179671013223,0.6666666666666666,0.6666666666666666
0.413193472,0.413193472,0.06429203270840744,0.06433415534400058,0.6666666666666666,0.6666666666666666
0.413393464,0.413393464,0.06404513167030801,0.06408686201165936,0.6666666666666666,0.6666666666666666
0.41359345599999997,0.41359345599999997,0.063798576368199,0.06383991720013704,0.6666666666666666,0.6666666666666666
0.413793448,0.413793448,0.06355236730409791,0.06359332139769658,0.6666666666666666,0.6666666666666666
0.41399344,0.41399344,0.06330650498122381,0.06334707509384319,0.6666666666666666,0.6666666666666666
0.414193432,0.414193432,0.06306098990400118,0.06310117877932804,0.6666666666666666,0.6666666666666666
0.414393424,0.414393424,0.06281582257806773,0.06285563294615606,0.6666666666666666,0.6666666666666666
0.414593416,0.414593416,0.06257100351028025,0.06261043808759154,0.6666666666666666,0.6666666666666666
0.414793408,0.414793408,0.06232653320871959,0.062365594698163405,0.6666666666666666,0.6666666666666666
0.4149934,0.4149934,0.0620824121826976,0.06212110327367163,0.6666666666666666,0.6666666666666666
0.415193392,0.415193392,0.061838640942764596,0.06187696431119495,0.6666666666666666,0.6666666666666666
0.415393384,0.415393384,0.06159522000071323,0.06163317830909466,0.6666666666666666,0.6666666666666666
0.415593376,0.415593376,0.0613521498695873,0.061389745767023114,0.6666666666666666,0.6666666666666666
0.415793368,0.415793368,0.06110943106368497,0.06114666718592725,0.6666666666666666,0.6666666666666666
0.41599336,0.41599336,0.060867064098569346,0.060903943068058804,0.6666666666666666,0.6666666666666666
0.416193352,0.416193352,0.060625049491070816,0.06066157391697664,0.6666666666666666,0.6666666666666666
0.416393344,0.416393344,0.06038338775929662,0.06041956023755629,0.6666666666666666,0.6666666666666666
0.416593336,0.416593336,0.06014207942263519,0.06017790253599443,0.6666666666666666,0.6666666666666666
0.416793328,0.416793328,0.05990112500176431,0.059936601319816436,0.6666666666666666,0.6666666666666666
0.41699332,0.41699332,0.059660525018657484,0.05969565709788334,0.6666666666666666,0.6666666666666666
0.417193312,0.417193312,0.05942027999658934,0.059455070380396755,0.6666666666666666,0.6666666666666666
0.417393304,0.417393304,0.05918039046014384,0.059214841678907046,0.6666666666666666,0.6666666666666666
0.417593296,0.417593296,0.05894085693522067,0.058974971506319945,0.6666666666666666,0.6666666666666666
0.417793288,0.417793288,0.058701679949040964,0.05873546037690169,0.6666666666666666,0.6666666666666666
0.41799327999999997,0.41799327999999997,0.05846286003015698,0.05849630880628927,0.6666666666666666,0.6666666666666666
0.418193272,0.418193272,0.05822439770845471,0.058257517311492465,0.6666666666666666,0.6666666666666666
0.418393264,0.418393264,0.05798629351516443,0.058019086410904634,0.6666666666666666,0.6666666666666666
0.41859325599999997,0.41859325599999997,0.0577485479828675,0.057781016624309164,0.6666666666666666,0.6666666666666666
0.418793248,0.418793248,0.05751116164550096,0.05754330847288443,0.6666666666666666,0.6666666666666666
0.41899324,0.41899324,0.057274135038366154,0.05730596247921192,0.6666666666666666,0.6666666666666666
0.41919323199999997,0.41919323199999997,0.05703746869813761,0.057068979167285296,0.6666666666666666,0.6666666666666666
0.419393224,0.419393224,0.05680116316286568,0.056832359062513,0.6666666666666666,0.6666666666666666
0.419593216,0.419593216,0.056565218971990024,0.05659610269173144,0.6666666666666666,0.6666666666666666
0.419793208,0.419793208,0.05632963666634051,0.0563602105832061,0.6666666666666666,0.6666666666666666
0.4199932,0.4199932,0.056094416788149956,0.05612468326664402,0.6666666666666666,0.6666666666666666
0.420193192,0.420193192,0.05585955988105755,0.0558895212731974,0.6666666666666666,0.6666666666666666
0.420393184,0.420393184,0.05562506649011948,0.05565472513547379,0.6666666666666666,0.6666666666666666
0.420593176,0.420593176,0.05539093716181359,0.055420295387541035,0.6666666666666666,0.6666666666666666
0.420793168,0.420793168,0.055157172444048955,0.0551862325649367,0.6666666666666666,0.6666666666666666
0.42099316,0.42099316,0.05492377288617331,0.05495253720467523,0.6666666666666666,0.6666666666666666
0.421193152,0.421193152,0.054690739038980155,0.054719209845255405,0.6666666666666666,0.6666666666666666
0.421393144,0.421393144,0.05445807145471611,0.05448625102666717,0.6666666666666666,0.6666666666666666
0.421593136,0.421593136,0.054225770687089926,0.054253661290400906,0.6666666666666666,0.6666666666666666
0.421793128,0.421793128,0.05399383729128036,0.05402144117945518,0.6666666666666666,0.6666666666666666
0.42199312,0.42199312,0.053762271823942366,0.05378959123834283,0.6666666666666666,0.6666666666666666
0.422193112,0.422193112,0.053531074843217064,0.05355811201310085,0.6666666666666666,0.6666666666666666
0.422393104,0.422393104,0.053300246908738816,0.05332700405129748,0.6666666666666666,0.6666666666666666
0.422593096,0.422593096,0.05306978858164271,0.05309626790203972,0.6666666666666666,0.6666666666666666
0.422793088,0.422793088,0.05283970042457549,0.052865904115983804,0.6666666666666666,0.6666666666666666
0.42299307999999997,0.42299307999999997,0.05260998300169904,0.05263591324533917,0.6666666666666666,0.6666666666666666
0.423193072,0.423193072,0.05238063687870419,0.05240629584388191,0.6666666666666666,0.6666666666666666
0.423393064,0.423393064,0.05215166262281371,0.05217705246695763,0.6666666666666666,0.6666666666666666
0.42359305599999997,0.42359305599999997,0.05192306080279577,0.05194818367149501,0.6666666666666666,0.6666666666666666
0.423793048,0.423793048,0.05169483198896871,0.05171969001601051,0.6666666666666666,0.6666666666666666
0.42399304,0.42399304,0.05146697675321024,0.05149157206061747,0.6666666666666666,0.6666666666666666
0.42419303199999997,0.42419303199999997,0.051239495668968044,0.051263830367036654,0.6666666666666666,0.6666666666666666
0.424393024,0.424393024,0.05101238931126626,0.05103646549860271,0.6666666666666666,0.6666666666666666
0.424593016,0.424593016,0.05078565825671587,0.050809478020274385,0.6666666666666666,0.6666666666666666
0.42479300799999997,0.42479300799999997,0.05055930308352195,0.0505828684986419,0.6666666666666666,0.6666666666666666
0.424993,0.424993,0.050333324371493016,0.050356637501936134,0.6666666666666666,0.6666666666666666
0.425192992,0.425192992,0.05010772270205186,0.05013078560003942,0.6666666666666666,0.6666666666666666
0.425392984,0.425392984,0.049882498658241084,0.04990531336449106,0.6666666666666666,0.6666666666666666
0.425592976,0.425592976,0.04965765282473561,0.04968022136849964,0.6666666666666666,0.6666666666666666
0.425792968,0.425792968,0.049433185787848485,0.04945551018694901,0.6666666666666666,0.6666666666666666
0.42599296,0.42599296,0.04920909813554396,0.04923118039641116,0.6666666666666666,0.6666666666666666
0.426192952,0.426192952,0.04898539045744381,0.04900723257515238,0.6666666666666666,0.6666666666666666
0.426392944,0.426392944,0.04876206334483752,0.048783667303143756,0.6666666666666666,0.6666666666666666
0.426592936,0.426592936,0.04853911739069245,0.048560485162070836,0.6666666666666666,0.6666666666666666
0.426792928,0.426792928,0.04831655318966214,0.04833768673534212,0.6666666666666666,0.6666666666666666
0.42699292,0.42699292,0.0480943713380973,0.0481152726081002,0.6666666666666666,0.6666666666666666
0.427192912,0.427192912,0.047872572434055134,0.047893243367230436,0.6666666666666666,0.6666666666666666
0.427392904,0.427392904,0.04765115707730653,0.04767159960136877,0.6666666666666666,0.6666666666666666
0.427592896,0.427592896,0.04743012586935142,0.0474503419009165,0.6666666666666666,0.6666666666666666
0.427792888,0.427792888,0.047209479413422656,0.047229470858044534,0.6666666666666666,0.6666666666666666
0.42799288,0.42799288,0.04698921831450008,0.04700898706670694,0.6666666666666666,0.6666666666666666
0.428192872,0.428192872,0.046769343179318856,0.046788891122649626,0.6666666666666666,0.6666666666666666
0.428392864,0.428392864,0.046549854616380844,0.046569183623421564,0.6666666666666666,0.6666666666666666
0.42859285599999997,0.42859285599999997,0.04633075323596223,0.04634986516838229,0.6666666666666666,0.6666666666666666
0.428792848,0.428792848,0.04611203965012807,0.04613093635871632,0.6666666666666666,0.6666666666666666
0.42899284,0.42899284,0.045893714472738864,0.04591239779743989,0.6666666666666666,0.6666666666666666
0.42919283199999997,0.42919283199999997,0.04567577831946197,0.04569425008941225,0.6666666666666666,0.6666666666666666
0.429392824,0.429392824,0.04545823180778392,0.0454764938413476,0.6666666666666666,0.6666666666666666
0.429592816,0.429592816,0.04524107555701991,0.04525912966182527,0.6666666666666666,0.6666666666666666
0.42979280799999997,0.42979280799999997,0.045024310188323924,0.04504215816129893,0.6666666666666666,0.6666666666666666
0.4299928,0.4299928,0.04480793632469972,0.04482557995210815,0.6666666666666666,0.6666666666666666
0.430192792,0.430192792,0.04459195459101391,0.044609395648491215,0.6666666666666666,0.6666666666666666
0.430392784,0.430392784,0.04437636561400453,0.04439360586659349,0.6666666666666666,0.6666666666666666
0.430592776,0.430592776,0.04416117002229206,0.04417821122447868,0.6666666666666666,0.6666666666666666
0.430792768,0.430792768,0.043946368446392506,0.043963212342141636,0.6666666666666666,0.6666666666666666
0.43099276,0.43099276,0.04373196151872785,0.04374860984151898,0.6666666666666666,0.6666666666666666
0.431192752,0.431192752,0.04351794987363761,0.04353440434650037,0.6666666666666666,0.6666666666666666
0.431392744,0.431392744,0.04330433414738878,0.043320596482938484,0.6666666666666666,0.6666666666666666
0.431592736,0.431592736,0.04309111497819066,0.043107186878663876,0.6666666666666666,0.6666666666666666
0.431792728,0.431792728,0.04287829300620312,0.04289417616349304,0.6666666666666666,0.6666666666666666
0.43199272,0.43199272,0.042665868873550984,0.042681564969243004,0.6666666666666666,0.6666666666666666
0.432192712,0.432192712,0.042453843224334445,0.042469353929741334,0.6666666666666666,0.6666666666666666
0.432392704,0.432392704,0.042242216704641414,0.04225754368083878,0.6666666666666666,0.6666666666666666
0.432592696,0.432592696,0.04203098996256105,0.042046134860422524,0.6666666666666666,0.6666666666666666
0.432792688,0.432792688,0.041820163648193,0.04183512810842551,0.6666666666666666,0.6666666666666666
0.43299268,0.43299268,0.041609738413662334,0.04162452406684128,0.6666666666666666,0.6666666666666666
0.433192672,0.433192672,0.041399714913131005,0.04141432337973522,0.6666666666666666,0.6666666666666666
0.433392664,0.433392664,0.04119009380281077,0.04120452669325783,0.6666666666666666,0.6666666666666666
0.43359265599999997,0.43359265599999997,0.04098087574097515,0.04099513465565628,0.6666666666666666,0.6666666666666666
0.433792648,0.433792648,0.04077206138797282,0.04078614791728783,0.6666666666666666,0.6666666666666666
0.43399264,0.43399264,0.04056365140624015,0.04057756713063251,0.6666666666666666,0.6666666666666666
0.43419263199999997,0.43419263199999997,0.04035564646031469,0.040369392950306296,0.6666666666666666,0.6666666666666666
0.434392624,0.434392624,0.04014804721684713,0.0401616260330732,0.6666666666666666,0.6666666666666666
0.434592616,0.434592616,0.039940854344616535,0.03995426703786042,0.6666666666666666,0.6666666666666666
0.43479260799999997,0.43479260799999997,0.039734068514541906,0.03974731662576971,0.6666666666666666,0.6666666666666666
0.4349926,0.4349926,0.03952769039969564,0.03954077546009111,0.6666666666666666,0.6666666666666666
0.435192592,0.435192592,0.039321720675319,0.03933464420631804,0.6666666666666666,0.6666666666666666
0.43539258399999997,0.43539258399999997,0.039116160018833585,0.039128923532159035,0.6666666666666666,0.6666666666666666
0.435592576,0.435592576,0.03891100910985681,0.038923614107552705,0.6666666666666666,0.6666666666666666
0.435792568,0.435792568,0.03870626863021372,0.03871871660468014,0.6666666666666666,0.6666666666666666
0.43599256,0.43599256,0.03850193926395451,0.03851423169798183,0.6666666666666666,0.6666666666666666
0.436192552,0.436192552,0.038298021697366055,0.03831016006416953,0.6666666666666666,0.6666666666666666
0.436392544,0.436392544,0.038094516618986704,0.03810650238224076,0.6666666666666666,0.6666666666666666
0.436592536,0.436592536,0.037891424719620995,0.03790325933349356,0.6666666666666666,0.6666666666666666
0.436792528,0.436792528,0.03768874669235535,0.03770043160154216,0.6666666666666666,0.6666666666666666
0.43699252,0.43699252,0.03748648323257082,0.03749801987232978,0.6666666666666666,0.6666666666666666
0.437192512,0.437192512,0.03728463503795934,0.037296024834144584,0.6666666666666666,0.6666666666666666
0.437392504,0.437392504,0.037083202808538024,0.037094447177634084,0.6666666666666666,0.6666666666666666
0.437592496,0.437592496,0.03688218724666627,0.03689328759582227,0.6666666666666666,0.6666666666666666
0.437792488,0.437792488,0.036681589057057803,0.03669254678412161,0.6666666666666666,0.6666666666666666
0.43799248,0.43799248,0.03648140894679889,0.03649222544035091,0.6666666666666666,0.6666666666666666
0.438192472,0.438192472,0.036281647625362096,0.03629232426474941,0.6666666666666666,0.6666666666666666
0.438392464,0.438392464,0.036082305804623654,0.03609284395999405,0.6666666666666666,0.6666666666666666
0.438592456,0.438592456,0.035883384198878966,0.035893785231214705,0.6666666666666666,0.6666666666666666
0.438792448,0.438792448,0.03568488352485791,0.03569514878600959,0.6666666666666666,0.6666666666666666
0.43899244,0.43899244,0.03548680450174032,0.03549693533446076,0.6666666666666666,0.6666666666666666
0.43919243199999997,0.43919243199999997,0.03528914785117589,0.035299145589153834,0.6666666666666666,0.6666666666666666
0.439392424,0.439392424,0.03509191429729586,0.03510178026518982,0.6666666666666666,0.6666666666666666
0.439592416,0.439592416,0.034895104566734184,0.034904840080206036,0.6666666666666666,0.6666666666666666
0.43979240799999997,0.43979240799999997,0.03469871938864188,0.03470832575439051,0.6666666666666666,0.6666666666666666
0.4399924,0.4399924,0.03450275949470376,0.034512238010498714,0.6666666666666666,0.6666666666666666
0.440192392,0.440192392,0.03430722561915775,0.03431657757387282,0.6666666666666666,0.6666666666666666
0.44039238399999997,0.44039238399999997,0.034112118498809844,0.03412134517245648,0.6666666666666666,0.6666666666666666
0.440592376,0.440592376,0.033917438873053,0.03392654153681399,0.6666666666666666,0.6666666666666666
0.440792368,0.440792368,0.03372318748388499,0.03373216740014773,0.6666666666666666,0.6666666666666666
0.44099235999999997,0.44099235999999997,0.03352936507592538,0.03353822349831531,0.6666666666666666,0.6666666666666666
0.441192352,0.441192352,0.03333597239643481,0.03334471056984878,0.6666666666666666,0.6666666666666666
0.441392344,0.441392344,0.0331430101953311,0.033151629355970796,0.6666666666666666,0.6666666666666666
0.441592336,0.441592336,0.03295047922521133,0.0329589806006164,0.6666666666666666,0.6666666666666666
0.441792328,0.441792328,0.03275838024136552,0.032766765050446886,0.6666666666666666,0.6666666666666666
0.44199232,0.44199232,0.03256671400180068,0.03257498345487377,0.6666666666666666,0.6666666666666666
0.442192312,0.442192312,0.032375481267256,0.03238363656607389,0.6666666666666666,0.6666666666666666
0.442392304,0.442392304,0.03218468280122326,0.03219272513900971,0.6666666666666666,0.6666666666666666
0.442592296,0.442592296,0.03199431936996625,0.032002249931448914,0.6666666666666666,0.6666666666666666
0.442792288,0.442792288,0.0318043917425413,0.031812211703984614,0.6666666666666666,0.6666666666666666
0.44299228,0.44299228,0.03161490069081421,0.031622611220052624,0.6666666666666666,0.6666666666666666
0.443192272,0.443192272,0.031425846989484654,0.031433449245955286,0.6666666666666666,0.6666666666666666
0.443392264,0.443392264,0.031237231416101865,0.031244726550877767,0.6666666666666666,0.6666666666666666
0.443592256,0.443592256,0.03104905475108762,0.03105644390691047,0.6666666666666666,0.6666666666666666
0.443792248,0.443792248,0.03086131777775699,0.030868602089069868,0.6666666666666666,0.6666666666666666
0.44399224,0.44399224,0.03067402128233776,0.030681201875318174,0.6666666666666666,0.6666666666666666
0.44419223199999996,0.44419223199999996,0.030487166053992112,0.030494244046584577,0.6666666666666666,0.6666666666666666
0.444392224,0.444392224,0.030300752884839233,0.030307729386788114,0.6666666666666666,0.6666666666666666
0.444592216,0.444592216,0.030114782569973977,0.030121658682856132,0.6666666666666666,0.6666666666666666
0.44479220799999997,0.44479220799999997,0.029929255907491993,0.029936032724749477,0.6666666666666666,0.6666666666666666
0.4449922,0.4449922,0.029744173698507875,0.02975085230548047,0.6666666666666666,0.6666666666666666
0.445192192,0.445192192,0.029559536747181515,0.029566118221139505,0.6666666666666666,0.6666666666666666
0.44539218399999997,0.44539218399999997,0.029375345860737912,0.02938183127091441,0.6666666666666666,0.6666666666666666
0.445592176,0.445592176,0.029191601849489393,0.029197992257112906,0.6666666666666666,0.6666666666666666
0.445792168,0.445792168,0.029008305526861004,0.029014601985188026,0.6666666666666666,0.6666666666666666
0.44599215999999997,0.44599215999999997,0.02882545770941143,0.02883166126375873,0.6666666666666666,0.6666666666666666
0.446192152,0.446192152,0.02864305921685728,0.028649170904634442,0.6666666666666666,0.6666666666666666
0.446392144,0.446392144,0.028461110872097295,0.028467131722838965,0.6666666666666666,0.6666666666666666
0.446592136,0.446592136,0.0282796135012364,0.028285544536634618,0.6666666666666666,0.6666666666666666
0.446792128,0.446792128,0.028098567933607353,0.028104410167543857,0.6666666666666666,0.6666666666666666
0.44699212,0.44699212,0.027917975001800092,0.027923729440378645,0.6666666666666666,0.6666666666666666
0.447192112,0.447192112,0.027737835541681674,0.027743503183260233,0.6666666666666666,0.6666666666666666
0.447392104,0.447392104,0.027558150392423368,0.027563732227646312,0.6666666666666666,0.6666666666666666
0.447592096,0.447592096,0.027378920396526913,0.027384417408356964,0.6666666666666666,0.6666666666666666
0.447792088,0.447792088,0.02720014639984933,0.02720555956360001,0.6666666666666666,0.6666666666666666
0.44799208,0.44799208,0.027021829251627244,0.027027159534994766,0.6666666666666666,0.6666666666666666
0.448192072,0.448192072,0.02684396980450545,0.026849218167600754,0.6666666666666666,0.6666666666666666
0.448392064,0.448392064,0.026666568914562774,0.02667173630994348,0.6666666666666666,0.6666666666666666
0.448592056,0.448592056,0.026489627441338752,0.026494714814041396,0.6666666666666666,0.6666666666666666
0.448792048,0.448792048,0.02631314624785972,0.02631815453543133,0.6666666666666666,0.6666666666666666
0.44899204,0.44899204,0.026137126200666723,0.026142056333197047,0.6666666666666666,0.6666666666666666
0.449192032,0.449192032,0.025961568169845465,0.025966421069998573,0.6666666666666666,0.6666666666666666
0.449392024,0.449392024,0.025786473029052237,0.02579124961209859,0.6666666666666666,0.6666666666666666
0.449592016,0.449592016,0.025611841655540965,0.02561654282938909,0.6666666666666666,0.6666666666666666
0.44979200799999997,0.44979200799999997,0.025437674930195393,0.025442301595423638,0.6666666666666666,0.6666666666666666
0.449992,0.449992,0.025263973737554964,0.025268526787443287,0.6666666666666666,0.6666666666666666
0.450191992,0.450191992,0.025090738965848333,0.025095219286409988,0.6666666666666666,0.6666666666666666
0.45039198399999997,0.45039198399999997,0.024917971507017633,0.024922379977030815,0.6666666666666666,0.6666666666666666
0.450591976,0.450591976,0.024745672256752546,0.024750009747792092,0.6666666666666666,0.6666666666666666
0.450791968,0.450791968,0.024573842114520173,0.024578109490989104,0.6666666666666666,0.6666666666666666
0.45099195999999997,0.45099195999999997,0.024402481983594557,0.024406680102755686,0.6666666666666666,0.6666666666666666
0.451191952,0.451191952,0.02423159277109018,0.024235722483097553,0.6666666666666666,0.6666666666666666
0.451391944,0.451391944,0.024061175387990644,0.024065237535921193,0.6666666666666666,0.6666666666666666
0.45159193599999997,0.45159193599999997,0.02389123074918304,0.02389522616906798,0.6666666666666666,0.6666666666666666
0.451791928,0.451791928,0.023721759773489018,0.023725689294345265,0.6666666666666666,0.6666666666666666
0.45199192,0.45199192,0.023552763383698664,0.023556627827560316,0.6666666666666666,0.6666666666666666
0.452191912,0.452191912,0.02338424250660362,0.02338804268855319,0.6666666666666666,0.6666666666666666
0.452391904,0.452391904,0.023216198073028178,0.02321993480122811,0.6666666666666666,0.6666666666666666
0.452591896,0.452591896,0.023048631017867527,0.023052305093591505,0.6666666666666666,0.6666666666666666
0.452791888,0.452791888,0.022881542280118246,0.02288515449778228,0.6666666666666666,0.6666666666666666
0.45299188,0.45299188,0.022714932802915956,0.02271848395010979,0.6666666666666666,0.6666666666666666
0.453191872,0.453191872,0.022548803533568987,0.022552294391087354,0.6666666666666666,0.6666666666666666
0.453391864,0.453391864,0.022383155423595057,0.02238658676546872,0.6666666666666666,0.6666666666666666
0.453591856,0.453591856,0.022217989428757377,0.022221362022284443,0.6666666666666666,0.6666666666666666
0.453791848,0.453791848,0.022053306509100316,0.02205662111487726,0.6666666666666666,0.6666666666666666
0.45399184,0.45399184,0.02188910762898811,0.02189236500094091,0.6666666666666666,0.6666666666666666
0.454191832,0.454191832,0.021725393757141265,0.021728594642556463,0.6666666666666666,0.6666666666666666
0.454391824,0.454391824,0.02156216586667637,0.021565311006232084,0.6666666666666666,0.6666666666666666
0.454591816,0.454591816,0.021399424935142856,0.021402515062939862,0.6666666666666666,0.6666666666666666
0.454791808,0.454791808,0.021237171944560956,0.021240207788153616,0.6666666666666666,0.6666666666666666
0.4549918,0.4549918,0.021075407881467015,0.021078390161894143,0.6666666666666666,0.6666666666666666
0.455191792,0.455191792,0.02091413373694719,0.02091706316876313,0.6666666666666666,0.6666666666666666
0.45539178399999997,0.45539178399999997,0.02075335050668052,0.02075622779798598,0.6666666666666666,0.6666666666666666
0.455591776,0.455591776,0.020593059190982456,0.02059588504345521,0.6666666666666666,0.6666666666666666
0.455791768,0.455791768,0.0204332607948435,0.020436035903769422,0.6666666666666666,0.6666666666666666
0.45599175999999997,0.45599175999999997,0.020273956327971954,0.020276681382275837,0.6666666666666666,0.6666666666666666
0.456191752,0.456191752,0.020115146804838786,0.020117822487114842,0.6666666666666666,0.6666666666666666
0.456391744,0.456391744,0.019956833244719835,0.019959460231262716,0.6666666666666666,0.6666666666666666
0.45659173599999997,0.45659173599999997,0.01979901667173938,0.019801595632574838,0.6666666666666666,0.6666666666666666
0.456791728,0.456791728,0.01964169811491613,0.01964422971383159,0.6666666666666666,0.6666666666666666
0.45699172,0.45699172,0.01948487860820802,0.01948736350278333,0.6666666666666666,0.6666666666666666
0.457191712,0.457191712,0.019328559190557464,0.01933099803219547,0.6666666666666666,0.6666666666666666
0.457391704,0.457391704,0.01917274090593852,0.019175134339895768,0.6666666666666666,0.6666666666666666
0.457591696,0.457591696,0.019017424803404466,0.019019773468821673,0.6666666666666666,0.6666666666666666
0.457791688,0.457791688,0.018862611937136245,0.01886491646706891,0.6666666666666666,0.6666666666666666
0.45799168,0.45799168,0.018708303366488307,0.018710564387937178,0.6666666666666666,0.6666666666666666
0.458191672,0.458191672,0.018554500156040064,0.018556718289981577,0.6666666666666666,0.6666666666666666
0.458391664,0.458391664,0.01840120337564727,0.018403379237064244,0.6666666666666666,0.6666666666666666
0.458591656,0.458591656,0.018248414100489295,0.018250548298401142,0.6666666666666666,0.6666666666666666
0.458791648,0.458791648,0.018096133411121453,0.0180982265486146,0.6666666666666666,0.6666666666666666
0.45899164,0.45899164,0.017944362393530266,0.017946415067788688,0.6666666666666666,0.6666666666666666
0.459191632,0.459191632,0.017793102139181734,0.01779511494151717,0.6666666666666666,0.6666666666666666
0.459391624,0.459391624,0.017642353745077957,0.01764432726096037,0.6666666666666666,0.6666666666666666
0.459591616,0.459591616,0.017492118313812047,0.017494053122899804,0.6666666666666666,0.6666666666666666
0.459791608,0.459791608,0.017342396953619308,0.01734429362978948,0.6666666666666666,0.6666666666666666
0.4599916,0.4599916,0.017193190778439154,0.01719504988981777,0.6666666666666666,0.6666666666666666
0.460191592,0.460191592,0.0170445009079669,0.017046323016959318,0.6666666666666666,0.6666666666666666
0.46039158399999996,0.46039158399999996,0.016896328467715143,0.016898114131036056,0.6666666666666666,0.6666666666666666
0.460591576,0.460591576,0.016748674589069767,0.0167504243577734,0.6666666666666666,0.6666666666666666
0.460791568,0.460791568,0.01660154040935103,0.01660325482886145,0.6666666666666666,0.6666666666666666
0.46099155999999997,0.46099155999999997,0.01645492707187398,0.016456606682015023,0.6666666666666666,0.6666666666666666
0.461191552,0.461191552,0.016308835726008195,0.01631048106103362,0.6666666666666666,0.6666666666666666
0.461391544,0.461391544,0.016163267527242155,0.016164879115865893,0.6666666666666666,0.6666666666666666
0.46159153599999997,0.46159153599999997,0.01601822363724504,0.016019802002670953,0.6666666666666666,0.6666666666666666
0.461791528,0.461791528,0.01587370522393165,0.015875250883883786,0.6666666666666666,0.6666666666666666
0.46199152,0.46199152,0.01572971346152758,0.01573122692828008,0.6666666666666666,0.6666666666666666
0.46219151199999997,0.46219151199999997,0.01558624953063452,0.01558773131104157,0.6666666666666666,0.6666666666666666
0.462391504,0.462391504,0.015443314618298745,0.015444765213824502,0.6666666666666666,0.6666666666666666
0.462591496,0.462591496,0.01530090991808003,0.015302329824828655,0.6666666666666666,0.6666666666666666
0.462791488,0.462791488,0.015159036630117704,0.015160426338863232,0.6666666666666666,0.6666666666666666
0.46299148,0.46299148,0.015017695961205554,0.015019055957421748,0.6666666666666666,0.6666666666666666
0.463191472,0.463191472,0.014876889124860022,0.014878219888750174,0.6666666666666666,0.6666666666666666
0.463391464,0.463391464,0.014736617341395199,0.014737919347922006,0.6666666666666666,0.6666666666666666
0.463591456,0.463591456,0.014596881837997018,0.014598155556912452,0.6666666666666666,0.6666666666666666
0.463791448,0.463791448,0.014457683848795574,0.01445892974467061,0.6666666666666666,0.6666666666666666
0.46399144,0.46399144,0.014319024614944931,0.014320243147199256,0.6666666666666666,0.6666666666666666
0.464191432,0.464191432,0.014180905384698798,0.014182097007630588,0.6666666666666666,0.6666666666666666
0.464391424,0.464391424,0.01404332741349127,0.014044492576306999,0.6666666666666666,0.6666666666666666
0.464591416,0.464591416,0.013906291964015988,0.013907431110859951,0.6666666666666666,0.6666666666666666
0.464791408,0.464791408,0.013769800306306647,0.013770913876290744,0.6666666666666666,0.6666666666666666
0.4649914,0.4649914,0.01363385371782306,0.013634942145056398,0.6666666666666666,0.6666666666666666
0.465191392,0.465191392,0.013498453483533648,0.013499517197152155,0.6666666666666666,0.6666666666666666
0.465391384,0.465391384,0.013363600896000874,0.013364640320196998,0.6666666666666666,0.6666666666666666
0.465591376,0.465591376,0.01322929725547014,0.013230312809522275,0.6666666666666666,0.6666666666666666
0.465791368,0.465791368,0.01309554386995813,0.013096535968260237,0.6666666666666666,0.6666666666666666
0.46599135999999997,0.46599135999999997,0.012962342055343398,0.012963311107434643,0.6666666666666666,0.6666666666666666
0.466191352,0.466191352,0.012829693135458316,0.012830639546052404,0.6666666666666666,0.6666666666666666
0.466391344,0.466391344,0.012697598442182122,0.012698522611196878,0.6666666666666666,0.6666666666666666
0.46659133599999997,0.46659133599999997,0.01256605931553749,0.012566961638124406,0.6666666666666666,0.6666666666666666
0.466791328,0.466791328,0.012435077103786347,0.012435957970359872,0.6666666666666666,0.6666666666666666
0.46699132,0.46699132,0.012304653163530197,0.012305512959797246,0.6666666666666666,0.6666666666666666
0.46719131199999997,0.46719131199999997,0.012174788859809237,0.012175627966798648,0.6666666666666666,0.6666666666666666
0.467391304,0.467391304,0.012045485566204415,0.012046304360296318,0.6666666666666666,0.6666666666666666
0.467591296,0.467591296,0.01191674466494365,0.011917543517898647,0.6666666666666666,0.6666666666666666
0.46779128799999997,0.46779128799999997,0.011788567547006069,0.011789346825994846,0.6666666666666666,0.6666666666666666
0.46799128,0.46799128,0.011660955612232918,0.011661715679865419,0.6666666666666666,0.6666666666666666
0.468191272,0.468191272,0.011533910269432745,0.011534651483787491,0.6666666666666666,0.6666666666666666
0.468391264,0.468391264,0.011407432936497564,0.011408155651150994,0.6666666666666666,0.6666666666666666
0.468591256,0.468591256,0.011281525040518584,0.011282229604574255,0.6666666666666666,0.6666666666666666
0.468791248,0.468791248,0.011156188017896656,0.011156874776014531,0.6666666666666666,0.6666666666666666
0.46899124,0.46899124,0.011031423314467888,0.011032092606893508,0.6666666666666666,0.6666666666666666
0.469191232,0.469191232,0.0109072323856192,0.010907884548212895,0.6666666666666666,0.6666666666666666
0.469391224,0.469391224,0.010783616696415685,0.01078425206068177,0.6666666666666666,0.6666666666666666
0.469591216,0.469591216,0.010660577721723682,0.010661196614839689,0.6666666666666666,0.6666666666666666
0.469791208,0.469791208,0.01053811694633925,0.010538719691185004,0.6666666666666666,0.6666666666666666
0.4699912,0.4699912,0.010416235865121271,0.01041682278030798,0.6666666666666666,0.6666666666666666
0.470191192,0.470191192,0.010294935983122016,0.010295507383021447,0.6666666666666666,0.6666666666666666
0.470391184,0.470391184,0.010174218815725104,0.01017477501049862,0.6666666666666666,0.6666666666666666
0.470591176,0.470591176,0.010054085888780892,0.010054627184408573,0.6666666666666666,0.6666666666666666
0.470791168,0.470791168,0.00993453873875327,0.009935065437062995,0.6666666666666666,0.6666666666666666
0.47099115999999996,0.47099115999999996,0.009815578912860423,0.009816091311556792,0.6666666666666666,0.6666666666666666
0.471191152,0.471191152,0.009697207969222823,0.009697706361916195,0.6666666666666666,0.6666666666666666
0.471391144,0.471391144,0.009579427477013805,0.009579912153249324,0.6666666666666666,0.6666666666666666
0.47159113599999997,0.47159113599999997,0.009462239016614447,0.009462710261901045,0.6666666666666666,0.6666666666666666
0.471791128,0.471791128,0.009345644179767099,0.00934610227560648,0.6666666666666666,0.6666666666666666
0.47199112,0.47199112,0.009229644569740965,0.009230089793656393,0.6666666666666666,0.6666666666666666
0.47219111199999997,0.47219111199999997,0.0091142418014897,0.009114674427055127,0.6666666666666666,0.6666666666666666
0.472391104,0.472391104,0.008999437501821844,0.008999857798690633,0.6666666666666666,0.6666666666666666
0.472591096,0.472591096,0.00888523330957126,0.008885641543505211,0.6666666666666666,0.6666666666666666
0.47279108799999997,0.47279108799999997,0.008771630875770781,0.008772027308668863,0.6666666666666666,0.6666666666666666
0.47299108,0.47299108,0.008658631863829622,0.00865901675375699,0.6666666666666666,0.6666666666666666
0.473191072,0.473191072,0.008546237949717601,0.008546611550934356,0.6666666666666666,0.6666666666666666
0.473391064,0.473391064,0.008434450822150285,0.008434813385140207,0.6666666666666666,0.6666666666666666
0.473591056,0.473591056,0.008323272182778061,0.008323623954277553,0.6666666666666666,0.6666666666666666
0.473791048,0.473791048,0.008212703746382225,0.00821304496940907,0.6666666666666666,0.6666666666666666
0.47399104,0.47399104,0.008102747241074158,0.008103078154956261,0.6666666666666666,0.6666666666666666
0.474191032,0.474191032,0.007993404408498512,0.007993725248902605,0.6666666666666666,0.6666666666666666
0.474391024,0.474391024,0.00788467700404095,0.007884988003001405,0.6666666666666666,0.6666666666666666
0.474591016,0.474591016,0.0077765667970421505,0.007776868182989648,0.6666666666666666,0.6666666666666666
0.474791008,0.474791008,0.0076690755710153245,0.007669367568805695,0.6666666666666666,0.6666666666666666
0.474991,0.474991,0.0075622051238712846,0.007562487954813903,0.6666666666666666,0.6666666666666666
0.475190992,0.475190992,0.007455957268143602,0.007456231150030434,0.6666666666666666,0.6666666666666666
0.475390984,0.475390984,0.007350333831226495,0.007350598978360464,0.6666666666666666,0.6666666666666666
0.475590976,0.475590976,0.007245336655611362,0.007245593278835145,0.6666666666666666,0.6666666666666666
0.475790968,0.475790968,0.007140967599135824,0.00714121590586036,0.6666666666666666,0.6666666666666666
0.47599096,0.47599096,0.007037228535234097,0.007037468729467369,0.6666666666666666,0.6666666666666666
0.476190952,0.476190952,0.006934121353191291,0.006934353635566721,0.6666666666666666,0.6666666666666666
0.476390944,0.476390944,0.006831647958414759,0.006831872526219945,0.6666666666666666,0.6666666666666666
0.47659093599999997,0.47659093599999997,0.006729810272699516,0.006730027319904801,0.6666666666666666,0.6666666666666666
0.476790928,0.476790928,0.0066286102345095126,0.0066288199517964,0.6666666666666666,0.6666666666666666
0.47699092,0.47699092,0.006528049799260853,0.006528252374050658,0.6666666666666666,0.6666666666666666
0.47719091199999997,0.47719091199999997,0.006428130939616422,0.00642832655609876,0.6666666666666666,0.6666666666666666
0.477390904,0.477390904,0.006328855645781929,0.006329044484943228,0.6666666666666666,0.6666666666666666
0.477590896,0.477590896,0.00623022592582018,0.00623040816547218,0.6666666666666666,0.6666666666666666
0.47779088799999997,0.47779088799999997,0.006132243805962036,0.0061324196207702885,0.6666666666666666,0.6666666666666666
0.47799088,0.47799088,0.006034911330934482,0.006035080892446717,0.6666666666666666,0.6666666666666666
0.478190872,0.478190872,0.0059382305642904165,0.005938394040965151,0.6666666666666666,0.6666666666666666
0.47839086399999997,0.47839086399999997,0.0058422035887578504,0.005842361145992722,0.6666666666666666,0.6666666666666666
0.478590856,0.478590856,0.00574683250658475,0.005746984306744942,0.6666666666666666,0.6666666666666666
0.478790848,0.478790848,0.0056521194399065475,0.005652265642353282,0.6666666666666666,0.6666666666666666
0.47899084,0.47899084,0.005558066531114241,0.005558207292233122,0.6666666666666666,0.6666666666666666
0.479190832,0.479190832,0.0054646759432409025,0.005464811416470258,0.6666666666666666,0.6666666666666666
0.479390824,0.479390824,0.005371949860352852,0.005372080196212198,0.6666666666666666,0.6666666666666666
0.479590816,0.479590816,0.005279890487955014,0.00528001583407332,0.6666666666666666,0.6666666666666666
0.479790808,0.479790808,0.005188500053407766,0.005188620554551847,0.6666666666666666,0.6666666666666666
0.4799908,0.4799908,0.005097780806358074,0.005097896604461013,0.6666666666666666,0.6666666666666666
0.480190792,0.480190792,0.005007735019178099,0.0050078462533673755,0.6666666666666666,0.6666666666666666
0.480390784,0.480390784,0.004918364987423354,0.004918471794049314,0.6666666666666666,0.6666666666666666
0.480590776,0.480590776,0.004829673030299561,0.004829775542963719,0.6666666666666666,0.6666666666666666
0.480790768,0.480790768,0.004741661491148966,0.004741759840732121,0.6666666666666666,0.6666666666666666
0.48099076,0.48099076,0.004654332737946059,0.004654427052636792,0.6666666666666666,0.6666666666666666
0.481190752,0.481190752,0.004567689163812866,0.004567779569135601,0.6666666666666666,0.6666666666666666
0.481390744,0.481390744,0.004481733187550491,0.004481819806393837,0.6666666666666666,0.6666666666666666
0.48159073599999996,0.48159073599999996,0.004396467254183448,0.004396550206828536,0.6666666666666666,0.6666666666666666
0.481790728,0.481790728,0.004311893835529115,0.0043119732396775575,0.6666666666666666,0.6666666666666666
0.48199072,0.48199072,0.004228015430777735,0.004228091401580135,0.6666666666666666,0.6666666666666666
0.48219071199999997,0.48219071199999997,0.00414483456709729,0.004144907217181206,0.6666666666666666,0.6666666666666666
0.482390704,0.482390704,0.0040623538002563225,0.004062423239754643,0.6666666666666666,0.6666666666666666
0.482590696,0.482590696,0.003980575715266617,0.003980642051845637,0.6666666666666666,0.6666666666666666
0.48279068799999997,0.48279068799999997,0.003899502927052672,0.0038995662659402916,0.6666666666666666,0.6666666666666666
0.48299068,0.48299068,0.0038191380811385695,0.003819198525152479,0.6666666666666666,0.6666666666666666
0.483190672,0.483190672,0.0037394838543604123,0.003739541503936106,0.6666666666666666,0.6666666666666666
0.48339066399999997,0.48339066399999997,0.003660542955610058,0.003660597908829212,0.6666666666666666,0.6666666666666666
0.483590656,0.483590656,0.003582318126594396,0.003582370479212813,0.6666666666666666,0.6666666666666666
0.483790648,0.483790648,0.0035048121426321755,0.003504861988107978,0.6666666666666666,0.6666666666666666
0.48399063999999997,0.48399063999999997,0.0034280278134751667,0.0034280752429968263,0.6666666666666666,0.6666666666666666
0.484190632,0.484190632,0.0033519679841622404,0.0033520130866767565,0.6666666666666666,0.6666666666666666
0.484390624,0.484390624,0.0032766355359005414,0.0032766783981414993,0.6666666666666666,0.6666666666666666
0.484590616,0.484590616,0.0032020333869902462,0.0032020740935058975,0.6666666666666666,0.6666666666666666
0.484790608,0.484790608,0.0031281644937709006,0.003128203126952227,0.6666666666666666,0.6666666666666666
0.4849906,0.4849906,0.0030550318516230916,0.003055068491731896,0.6666666666666666,0.6666666666666666
0.485190592,0.485190592,0.0029826384959882437,0.0029826732211850862,0.6666666666666666,0.6666666666666666
0.485390584,0.485390584,0.002910987503451576,0.002911020389823978,0.6666666666666666,0.6666666666666666
0.485590576,0.485590576,0.0028400819928484913,0.002840113114438834,0.6666666666666666,0.6666666666666666
0.485790568,0.485790568,0.0027699251264347337,0.0027699545552684066,0.6666666666666666,0.6666666666666666
0.48599056,0.48599056,0.0027005201110943287,0.002700547917207589,0.6666666666666666,0.6666666666666666
0.486190552,0.486190552,0.0026318701995983983,0.0026318964510664514,0.6666666666666666,0.6666666666666666
0.486390544,0.486390544,0.0025639786919295984,0.0025640034548946476,0.6666666666666666,0.6666666666666666
0.486590536,0.486590536,0.0024968489366491674,0.0024968722753483746,0.6666666666666666,0.6666666666666666
0.486790528,0.486790528,0.0024304843323373596,0.0024305063091306597,0.6666666666666666,0.6666666666666666
0.48699052,0.48699052,0.002364888329090431,0.002364909004488775,0.6666666666666666,0.6666666666666666
0.48719051199999996,0.48719051199999996,0.0023000644300913,0.002300083862784398,0.6666666666666666,0.6666666666666666
0.487390504,0.487390504,0.0022360161932502183,0.002236034440134577,0.6666666666666666,0.6666666666666666
0.487590496,0.487590496,0.0021727472329246293,0.0021727643491315494,0.6666666666666666,0.6666666666666666
0.48779048799999997,0.48779048799999997,0.002110261221718735,0.00211027726064217,0.6666666666666666,0.6666666666666666
0.48799048,0.48799048,0.0020485618923748233,0.0020485769056993093,0.6666666666666666,0.6666666666666666
0.488190472,0.488190472,0.001987653039755376,0.001987667077484036,0.6666666666666666,0.6666666666666666
0.48839046399999997,0.48839046399999997,0.0019275385229244857,0.0019275516334069174,0.6666666666666666,0.6666666666666666
0.488590456,0.488590456,0.0018682222673402813,0.001868234497300279,0.6666666666666666,0.6666666666666666
0.488790448,0.488790448,0.0018097082671550608,0.001809719661718863,0.6666666666666666,0.6666666666666666
0.48899043999999997,0.48899043999999997,0.0017520005876422926,0.0017520111903662106,0.6666666666666666,0.6666666666666666
0.489190432,0.489190432,0.0016951033677529421,0.0016951132206512987,0.6666666666666666,0.6666666666666666
0.489390424,0.489390424,0.001639020822814905,0.0016390299663879423,0.6666666666666666,0.6666666666666666
0.489590416,0.489590416,0.0015837572473769122,0.001583765720638746,0.6666666666666666,0.6666666666666666
0.489790408,0.489790408,0.0015293170182225767,0.001529324858728875,0.6666666666666666,0.6666666666666666
0.4899904,0.4899904,0.0014757045975554094,0.0014757118414314148,0.6666666666666666,0.6666666666666666
0.490190392,0.490190392,0.0014229245363741399,0.0014229312183425243,0.6666666666666666,0.6666666666666666
0.490390384,0.490390384,0.0013709814780523762,0.0013709876314609271,0.6666666666666666,0.6666666666666666
0.490590376,0.490590376,0.0013198801621366442,0.0013198858189863486,0.6666666666666666,0.6666666666666666
0.490790368,0.490790368,0.0012696254283918536,0.00126963061936444,0.6666666666666666,0.6666666666666666
0.49099036,0.49099036,0.0012202222210986355,0.0012202269755846983,0.6666666666666666,0.6666666666666666
0.491190352,0.491190352,0.001171675593636525,0.0011716799397631077,0.6666666666666666,0.6666666666666666
0.491390344,0.491390344,0.0011239907133794448,0.0011239946780380481,0.6666666666666666,0.6666666666666666
0.491590336,0.491590336,0.0010771728669244948,0.0010771764757988088,0.6666666666666666,0.6666666666666666
0.491790328,0.491790328,0.0010312274656923246,0.0010312307432859568,0.6666666666666666,0.6666666666666666
0.49199032,0.49199032,0.0009861600519262509,0.0009861630215906912,0.6666666666666666,0.6666666666666666
0.49219031199999996,0.49219031199999996,0.0009419763051430213,0.0009419789891053314,0.6666666666666666,0.6666666666666666
0.492390304,0.492390304,0.0008986820490685871,0.000898684468459222,0.6666666666666666,0.6666666666666666
0.492590296,0.492590296,0.0008562832591171821,0.0008562854339977768,0.6666666666666666,0.6666666666666666
0.49279028799999997,0.49279028799999997,0.0008147860704601161,0.0008147880198512976,0.6666666666666666,0.6666666666666666
0.49299028,0.49299028,0.0007741967867663645,0.0007741985286753964,0.6666666666666666,0.6666666666666666
0.493190272,0.493190272,0.0007345218896780207,0.0007345234411268447,0.6666666666666666,0.6666666666666666
0.49339026399999997,0.49339026399999997,0.0006957680491075065,0.0006957694261602459,0.6666666666666666,0.6666666666666666
0.493590256,0.493590256,0.0006579421344592889,0.0006579433522501485,0.6666666666666666,0.6666666666666666
0.493790248,0.493790248,0.0006210512268788901,0.0006210522996399172,0.6666666666666666,0.6666666666666666
0.49399023999999997,0.49399023999999997,0.0005851026326800958,0.0005851035737688324,0.6666666666666666,0.6666666666666666
0.494190232,0.494190232,0.000550103898080319,0.0005501047200077421,0.6666666666666666,0.6666666666666666
0.494390224,0.494390224,0.0005160628254401449,0.0005160635398981767,0.6666666666666666,0.6666666666666666
0.49459021599999997,0.49459021599999997,0.00048298749120825933,0.0004829881090978079,0.6666666666666666,0.6666666666666666
0.494790208,0.494790208,0.00045088626582125157,0.000450886797279687,0.6666666666666666,0.6666666666666666
0.4949902,0.4949902,0.0004197678358615236,0.0004197682902905247,0.6666666666666666,0.6666666666666666
0.495190192,0.495190192,0.0003896412288076248,0.00038964161490099615,0.6666666666666666,0.6666666666666666
0.495390184,0.495390184,0.0003605158408314887,0.00036051616660273385,0.6666666666666666,0.6666666666666666
0.495590176,0.495590176,0.00033240146812200564,0.0003324017409321377,0.6666666666666666,0.6666666666666666
0.495790168,0.495790168,0.0003053083424008295,0.000305308568986179,0.6666666666666666,0.6666666666666666
0.49599016,0.49599016,0.00027924717138276344,0.0002792473578825166,0.6666666666666666,0.6666666666666666
0.496190152,0.496190152,0.00025422918515125747,0.00025422933713541856,0.6666666666666666,0.6666666666666666
0.496390144,0.496390144,0.00023026618968317267,0.00023026631217999032,0.6666666666666666,0.6666666666666666
0.496590136,0.496590136,0.0002073706290351313,0.00020737072655908288,0.6666666666666666,0.6666666666666666
0.496790128,0.496790128,0.00018555565820235228,0.00018555573478172565,0.6666666666666666,0.6666666666666666
0.49699012,0.49699012,0.00016483522922281372,0.00016483528842744691,0.6666666666666666,0.6666666666666666
0.497190112,0.497190112,0.00014522419395799436,0.00014522423892695987,0.6666666666666666,0.6666666666666666
0.497390104,0.497390104,0.00012673842815810017,0.0001267384616275477,0.6666666666666666,0.6666666666666666
0.497590096,0.497590096,0.0001093949831285172,0.000109395007459114,0.6666666666666666,0.6666666666666666
0.49779008799999996,0.49779008799999996,9.321227385895129e-05,9.321229106385481e-05,0.6666666666666666,0.6666666666666666
0.49799008,0.49799008,7.821031634520624e-05,7.82103281176081e-05,0.6666666666666666,0.6666666666666666
0.498190072,0.498190072,6.441103294132861e-05,6.441104068229095e-05,0.6666666666666666,0.6666666666666666
0.49839006399999997,0.49839006399999997,5.183865455999301e-05,5.183865940601646e-05,0.6666666666666666,0.6666666666666666
0.498590056,0.498590056,4.052026569481049e-05,4.052026854553443e-05,0.6666666666666666,0.6666666666666666
0.498790048,0.498790048,3.0486569293449844e-05,3.048657083948527e-05,0.6666666666666666,0.6666666666666666
0.49899003999999997,0.49899003999999997,2.1773008972804934e-05,2.1773009723325965e-05,0.6666666666666666,0.6666666666666666
0.499190032,0.499190032,1.4421514427587845e-05,1.4421514738082674e-05,0.6666666666666666,0.6666666666666666
0.499390024,0.499390024,8.483443850361833e-06,8.483443950222884e-06,0.6666666666666666,0.6666666666666666
0.49959001599999997,0.49959001599999997,4.025174504685121e-06,4.025174525065509e-06,0.6666666666666666,0.6666666666666666
0.499790008,0.499790008,1.141108688636646e-06,1.1411086900393162e-06,0.6666666666666666,0.6666666666666666
0.49999,0.49999,3.4661978738121803e-09,3.466197873819394e-09,0.6666666666666666,0.6666666666666666

